Subsidizing Sequential Search

We study markets where firms compete for consumer attention by subsidizing costly product inspection. These subsidies do not change product quality, but they alter the order in which consumers search by lowering inspection costs. We establish a subsidy-sorting principle: in any equilibrium, higher-quality firms provide weakly larger subsidies, leading consumers to search in descending subsidy order. A unique equilibrium survives forward-induction reasoning in the spirit of the Intuitive Criterion: low-quality firms are never inspected, intermediate-quality firms separate with strictly increasing subsidies, and high-quality firms pool at the full subsidy. This equilibrium maximizes information revelation among all possible outcomes and ensures efficient inspection. We then extend the analysis to AI-mediated platforms that can create and price inspection tokens. The platform's optimal linear pricing leads to excessive inspection relative to the social optimum. While this distortion does not reduce consumer welfare, it reallocates surplus from sellers to the platform and consumers.

==> sigma_data.txt <==
   2.5000000e-01	   2.5000000e-01	
   2.5062500e-01	   2.5000083e-01	
   2.5125000e-01	   2.5000331e-01	
   2.5187500e-01	   2.5000746e-01	
   2.5250000e-01	   2.5001326e-01	
   2.5312500e-01	   2.5002074e-01	
   2.5375000e-01	   2.5002988e-01	
   2.5437500e-01	   2.5004069e-01	
   2.5500000e-01	   2.5005318e-01	
   2.5562500e-01	   2.5006734e-01	
   2.5625000e-01	   2.5008318e-01	
   2.5687500e-01	   2.5010070e-01	
   2.5750000e-01	   2.5011991e-01	
   2.5812500e-01	   2.5014080e-01	
   2.5875000e-01	   2.5016338e-01	
   2.5937500e-01	   2.5018766e-01	
   2.6000000e-01	   2.5021362e-01	
   2.6062500e-01	   2.5024128e-01	
   2.6125000e-01	   2.5027064e-01	
   2.6187500e-01	   2.5030169e-01	
   2.6250000e-01	   2.5033445e-01	
   2.6312500e-01	   2.5036891e-01	
   2.6375000e-01	   2.5040508e-01	
   2.6437500e-01	   2.5044296e-01	
   2.6500000e-01	   2.5048254e-01	
   2.6562500e-01	   2.5052384e-01	
   2.6625000e-01	   2.5056684e-01	
   2.6687500e-01	   2.5061157e-01	
   2.6750000e-01	   2.5065801e-01	
   2.6812500e-01	   2.5070617e-01	
   2.6875000e-01	   2.5075604e-01	
   2.6937500e-01	   2.5080764e-01	
   2.7000000e-01	   2.5086096e-01	
   2.7062500e-01	   2.5091601e-01	
   2.7125000e-01	   2.5097278e-01	
   2.7187500e-01	   2.5103128e-01	
   2.7250000e-01	   2.5109151e-01	
   2.7312500e-01	   2.5115347e-01	
   2.7375000e-01	   2.5121716e-01	
   2.7437500e-01	   2.5128258e-01	
   2.7500000e-01	   2.5134974e-01	
   2.7562500e-01	   2.5141863e-01	
   2.7625000e-01	   2.5148925e-01	
   2.7687500e-01	   2.5156162e-01	
   2.7750000e-01	   2.5163572e-01	
   2.7812500e-01	   2.5171156e-01	
   2.7875000e-01	   2.5178914e-01	
   2.7937500e-01	   2.5186846e-01	
   2.8000000e-01	   2.5194953e-01	
   2.8062500e-01	   2.5203233e-01	
   2.8125000e-01	   2.5211688e-01	
   2.8187500e-01	   2.5220317e-01	
   2.8250000e-01	   2.5229121e-01	
   2.8312500e-01	   2.5238100e-01	
   2.8375000e-01	   2.5247253e-01	
   2.8437500e-01	   2.5256580e-01	
   2.8500000e-01	   2.5266083e-01	
   2.8562500e-01	   2.5275760e-01	
   2.8625000e-01	   2.5285612e-01	
   2.8687500e-01	   2.5295639e-01	
   2.8750000e-01	   2.5305840e-01	
   2.8812500e-01	   2.5316217e-01	
   2.8875000e-01	   2.5326768e-01	
   2.8937500e-01	   2.5337495e-01	
   2.9000000e-01	   2.5348397e-01	
   2.9062500e-01	   2.5359473e-01	
   2.9125000e-01	   2.5370725e-01	
   2.9187500e-01	   2.5382152e-01	
   2.9250000e-01	   2.5393753e-01	
   2.9312500e-01	   2.5405530e-01	
   2.9375000e-01	   2.5417482e-01	
   2.9437500e-01	   2.5429609e-01	
   2.9500000e-01	   2.5441911e-01	
   2.9562500e-01	   2.5454388e-01	
   2.9625000e-01	   2.5467040e-01	
   2.9687500e-01	   2.5479867e-01	
   2.9750000e-01	   2.5492869e-01	
   2.9812500e-01	   2.5506046e-01	
   2.9875000e-01	   2.5519398e-01	
   2.9937500e-01	   2.5532925e-01	
   3.0000000e-01	   2.5546626e-01	
   3.0062500e-01	   2.5560503e-01	
   3.0125000e-01	   2.5574554e-01	
   3.0187500e-01	   2.5588780e-01	
   3.0250000e-01	   2.5603180e-01	
   3.0312500e-01	   2.5617756e-01	
   3.0375000e-01	   2.5632505e-01	
   3.0437500e-01	   2.5647430e-01	
   3.0500000e-01	   2.5662528e-01	
   3.0562500e-01	   2.5677801e-01	
   3.0625000e-01	   2.5693248e-01	
   3.0687500e-01	   2.5708870e-01	
   3.0750000e-01	   2.5724666e-01	
   3.0812500e-01	   2.5740635e-01	
   3.0875000e-01	   2.5756779e-01	
   3.0937500e-01	   2.5773096e-01	
   3.1000000e-01	   2.5789587e-01	
   3.1062500e-01	   2.5806252e-01	
   3.1125000e-01	   2.5823091e-01	
   3.1187500e-01	   2.5840103e-01	
   3.1250000e-01	   2.5857288e-01	
   3.1312500e-01	   2.5874647e-01	
   3.1375000e-01	   2.5892178e-01	
   3.1437500e-01	   2.5909883e-01	
   3.1500000e-01	   2.5927761e-01	
   3.1562500e-01	   2.5945811e-01	
   3.1625000e-01	   2.5964034e-01	
   3.1687500e-01	   2.5982430e-01	
   3.1750000e-01	   2.6000998e-01	
   3.1812500e-01	   2.6019738e-01	
   3.1875000e-01	   2.6038650e-01	
   3.1937500e-01	   2.6057735e-01	
   3.2000000e-01	   2.6076991e-01	
   3.2062500e-01	   2.6096419e-01	
   3.2125000e-01	   2.6116019e-01	
   3.2187500e-01	   2.6135789e-01	
   3.2250000e-01	   2.6155731e-01	
   3.2312500e-01	   2.6175845e-01	
   3.2375000e-01	   2.6196129e-01	
   3.2437500e-01	   2.6216584e-01	
   3.2500000e-01	   2.6237209e-01	
   3.2562500e-01	   2.6258005e-01	
   3.2625000e-01	   2.6278971e-01	
   3.2687500e-01	   2.6300107e-01	
   3.2750000e-01	   2.6321413e-01	
   3.2812500e-01	   2.6342889e-01	
   3.2875000e-01	   2.6364534e-01	
   3.2937500e-01	   2.6386349e-01	
   3.3000000e-01	   2.6408333e-01	
   3.3062500e-01	   2.6430485e-01	
   3.3125000e-01	   2.6452807e-01	
   3.3187500e-01	   2.6475297e-01	
   3.3250000e-01	   2.6497955e-01	
   3.3312500e-01	   2.6520781e-01	
   3.3375000e-01	   2.6543776e-01	
   3.3437500e-01	   2.6566938e-01	
   3.3500000e-01	   2.6590268e-01	
   3.3562500e-01	   2.6613765e-01	
   3.3625000e-01	   2.6637429e-01	
   3.3687500e-01	   2.6661260e-01	
   3.3750000e-01	   2.6685258e-01	
   3.3812500e-01	   2.6709422e-01	
   3.3875000e-01	   2.6733752e-01	
   3.3937500e-01	   2.6758248e-01	
   3.4000000e-01	   2.6782910e-01	
   3.4062500e-01	   2.6807738e-01	
   3.4125000e-01	   2.6832730e-01	
   3.4187500e-01	   2.6857888e-01	
   3.4250000e-01	   2.6883211e-01	
   3.4312500e-01	   2.6908698e-01	
   3.4375000e-01	   2.6934349e-01	
   3.4437500e-01	   2.6960165e-01	
   3.4500000e-01	   2.6986144e-01	
   3.4562500e-01	   2.7012287e-01	
   3.4625000e-01	   2.7038593e-01	
   3.4687500e-01	   2.7065062e-01	
   3.4750000e-01	   2.7091694e-01	
   3.4812500e-01	   2.7118489e-01	
   3.4875000e-01	   2.7145446e-01	
   3.4937500e-01	   2.7172564e-01	
   3.5000000e-01	   2.7199845e-01	
   3.5062500e-01	   2.7227287e-01	
   3.5125000e-01	   2.7254890e-01	
   3.5187500e-01	   2.7282654e-01	
   3.5250000e-01	   2.7310579e-01	
   3.5312500e-01	   2.7338664e-01	
   3.5375000e-01	   2.7366909e-01	
   3.5437500e-01	   2.7395314e-01	
   3.5500000e-01	   2.7423878e-01	
   3.5562500e-01	   2.7452602e-01	
   3.5625000e-01	   2.7481484e-01	
   3.5687500e-01	   2.7510525e-01	
   3.5750000e-01	   2.7539725e-01	
   3.5812500e-01	   2.7569082e-01	
   3.5875000e-01	   2.7598598e-01	
   3.5937500e-01	   2.7628271e-01	
   3.6000000e-01	   2.7658101e-01	
   3.6062500e-01	   2.7688087e-01	
   3.6125000e-01	   2.7718231e-01	
   3.6187500e-01	   2.7748530e-01	
   3.6250000e-01	   2.7778986e-01	
   3.6312500e-01	   2.7809597e-01	
   3.6375000e-01	   2.7840364e-01	
   3.6437500e-01	   2.7871285e-01	
   3.6500000e-01	   2.7902362e-01	
   3.6562500e-01	   2.7933592e-01	
   3.6625000e-01	   2.7964977e-01	
   3.6687500e-01	   2.7996515e-01	
   3.6750000e-01	   2.8028207e-01	
   3.6812500e-01	   2.8060052e-01	
   3.6875000e-01	   2.8092050e-01	
   3.6937500e-01	   2.8124200e-01	
   3.7000000e-01	   2.8156503e-01	
   3.7062500e-01	   2.8188957e-01	
   3.7125000e-01	   2.8221563e-01	
   3.7187500e-01	   2.8254320e-01	
   3.7250000e-01	   2.8287227e-01	
   3.7312500e-01	   2.8320285e-01	
   3.7375000e-01	   2.8353494e-01	
   3.7437500e-01	   2.8386852e-01	
   3.7500000e-01	   2.8420359e-01	
   3.7562500e-01	   2.8454016e-01	
   3.7625000e-01	   2.8487821e-01	
   3.7687500e-01	   2.8521775e-01	
   3.7750000e-01	   2.8555877e-01	
   3.7812500e-01	   2.8590127e-01	
   3.7875000e-01	   2.8624524e-01	
   3.7937500e-01	   2.8659068e-01	
   3.8000000e-01	   2.8693759e-01	
   3.8062500e-01	   2.8728596e-01	
   3.8125000e-01	   2.8763579e-01	
   3.8187500e-01	   2.8798708e-01	
   3.8250000e-01	   2.8833983e-01	
   3.8312500e-01	   2.8869402e-01	
   3.8375000e-01	   2.8904965e-01	
   3.8437500e-01	   2.8940673e-01	
   3.8500000e-01	   2.8976525e-01	
   3.8562500e-01	   2.9012521e-01	
   3.8625000e-01	   2.9048659e-01	
   3.8687500e-01	   2.9084940e-01	
   3.8750000e-01	   2.9121364e-01	
   3.8812500e-01	   2.9157930e-01	
   3.8875000e-01	   2.9194637e-01	
   3.8937500e-01	   2.9231486e-01	
   3.9000000e-01	   2.9268476e-01	
   3.9062500e-01	   2.9305606e-01	
   3.9125000e-01	   2.9342877e-01	
   3.9187500e-01	   2.9380287e-01	
   3.9250000e-01	   2.9417837e-01	
   3.9312500e-01	   2.9455526e-01	
   3.9375000e-01	   2.9493354e-01	
   3.9437500e-01	   2.9531320e-01	
   3.9500000e-01	   2.9569424e-01	
   3.9562500e-01	   2.9607666e-01	
   3.9625000e-01	   2.9646045e-01	
   3.9687500e-01	   2.9684560e-01	
   3.9750000e-01	   2.9723213e-01	
   3.9812500e-01	   2.9762001e-01	
   3.9875000e-01	   2.9800925e-01	
   3.9937500e-01	   2.9839984e-01	
   4.0000000e-01	   2.9879179e-01	
   4.0062500e-01	   2.9918508e-01	
   4.0125000e-01	   2.9957971e-01	
   4.0187500e-01	   2.9997568e-01	
   4.0250000e-01	   3.0037298e-01	
   4.0312500e-01	   3.0077162e-01	
   4.0375000e-01	   3.0117158e-01	
   4.0437500e-01	   3.0157286e-01	
   4.0500000e-01	   3.0197546e-01	
   4.0562500e-01	   3.0237938e-01	
   4.0625000e-01	   3.0278460e-01	
   4.0687500e-01	   3.0319114e-01	
   4.0750000e-01	   3.0359898e-01	
   4.0812500e-01	   3.0400811e-01	
   4.0875000e-01	   3.0441855e-01	
   4.0937500e-01	   3.0483027e-01	
   4.1000000e-01	   3.0524328e-01	
   4.1062500e-01	   3.0565758e-01	
   4.1125000e-01	   3.0607315e-01	
   4.1187500e-01	   3.0649000e-01	
   4.1250000e-01	   3.0690812e-01	
   4.1312500e-01	   3.0732751e-01	
   4.1375000e-01	   3.0774817e-01	
   4.1437500e-01	   3.0817008e-01	
   4.1500000e-01	   3.0859325e-01	
   4.1562500e-01	   3.0901767e-01	
   4.1625000e-01	   3.0944335e-01	
   4.1687500e-01	   3.0987026e-01	
   4.1750000e-01	   3.1029841e-01	
   4.1812500e-01	   3.1072780e-01	
   4.1875000e-01	   3.1115843e-01	
   4.1937500e-01	   3.1159028e-01	
   4.2000000e-01	   3.1202335e-01	
   4.2062500e-01	   3.1245765e-01	
   4.2125000e-01	   3.1289316e-01	
   4.2187500e-01	   3.1332989e-01	
   4.2250000e-01	   3.1376782e-01	
   4.2312500e-01	   3.1420695e-01	
   4.2375000e-01	   3.1464729e-01	
   4.2437500e-01	   3.1508882e-01	
   4.2500000e-01	   3.1553155e-01	
   4.2562500e-01	   3.1597546e-01	
   4.2625000e-01	   3.1642056e-01	
   4.2687500e-01	   3.1686684e-01	
   4.2750000e-01	   3.1731429e-01	
   4.2812500e-01	   3.1776292e-01	
   4.2875000e-01	   3.1821271e-01	
   4.2937500e-01	   3.1866367e-01	
   4.3000000e-01	   3.1911579e-01	
   4.3062500e-01	   3.1956907e-01	
   4.3125000e-01	   3.2002349e-01	
   4.3187500e-01	   3.2047907e-01	
   4.3250000e-01	   3.2093579e-01	
   4.3312500e-01	   3.2139365e-01	
   4.3375000e-01	   3.2185264e-01	
   4.3437500e-01	   3.2231277e-01	
   4.3500000e-01	   3.2277402e-01	
   4.3562500e-01	   3.2323640e-01	
   4.3625000e-01	   3.2369990e-01	
   4.3687500e-01	   3.2416451e-01	
   4.3750000e-01	   3.2463024e-01	
   4.3812500e-01	   3.2509707e-01	
   4.3875000e-01	   3.2556501e-01	
   4.3937500e-01	   3.2603405e-01	
   4.4000000e-01	   3.2650418e-01	
   4.4062500e-01	   3.2697540e-01	
   4.4125000e-01	   3.2744772e-01	
   4.4187500e-01	   3.2792111e-01	
   4.4250000e-01	   3.2839559e-01	
   4.4312500e-01	   3.2887114e-01	
   4.4375000e-01	   3.2934776e-01	
   4.4437500e-01	   3.2982545e-01	
   4.4500000e-01	   3.3030421e-01	
   4.4562500e-01	   3.3078402e-01	
   4.4625000e-01	   3.3126489e-01	
   4.4687500e-01	   3.3174681e-01	
   4.4750000e-01	   3.3222978e-01	
   4.4812500e-01	   3.3271379e-01	
   4.4875000e-01	   3.3319884e-01	
   4.4937500e-01	   3.3368492e-01	
   4.5000000e-01	   3.3417204e-01	
   4.5062500e-01	   3.3466019e-01	
   4.5125000e-01	   3.3514936e-01	
   4.5187500e-01	   3.3563954e-01	
   4.5250000e-01	   3.3613075e-01	
   4.5312500e-01	   3.3662296e-01	
   4.5375000e-01	   3.3711619e-01	
   4.5437500e-01	   3.3761041e-01	
   4.5500000e-01	   3.3810564e-01	
   4.5562500e-01	   3.3860186e-01	
   4.5625000e-01	   3.3909907e-01	
   4.5687500e-01	   3.3959727e-01	
   4.5750000e-01	   3.4009646e-01	
   4.5812500e-01	   3.4059662e-01	
   4.5875000e-01	   3.4109776e-01	
   4.5937500e-01	   3.4159987e-01	
   4.6000000e-01	   3.4210295e-01	
   4.6062500e-01	   3.4260700e-01	
   4.6125000e-01	   3.4311200e-01	
   4.6187500e-01	   3.4361796e-01	
   4.6250000e-01	   3.4412487e-01	
   4.6312500e-01	   3.4463273e-01	
   4.6375000e-01	   3.4514153e-01	
   4.6437500e-01	   3.4565128e-01	
   4.6500000e-01	   3.4616196e-01	
   4.6562500e-01	   3.4667357e-01	
   4.6625000e-01	   3.4718611e-01	
   4.6687500e-01	   3.4769958e-01	
   4.6750000e-01	   3.4821397e-01	
   4.6812500e-01	   3.4872927e-01	
   4.6875000e-01	   3.4924549e-01	
   4.6937500e-01	   3.4976261e-01	
   4.7000000e-01	   3.5028064e-01	
   4.7062500e-01	   3.5079957e-01	
   4.7125000e-01	   3.5131940e-01	
   4.7187500e-01	   3.5184013e-01	
   4.7250000e-01	   3.5236174e-01	
   4.7312500e-01	   3.5288424e-01	
   4.7375000e-01	   3.5340762e-01	
   4.7437500e-01	   3.5393188e-01	
   4.7500000e-01	   3.5445701e-01	
   4.7562500e-01	   3.5498301e-01	
   4.7625000e-01	   3.5550988e-01	
   4.7687500e-01	   3.5603761e-01	
   4.7750000e-01	   3.5656621e-01	
   4.7812500e-01	   3.5709565e-01	
   4.7875000e-01	   3.5762595e-01	
   4.7937500e-01	   3.5815710e-01	
   4.8000000e-01	   3.5868909e-01	
   4.8062500e-01	   3.5922192e-01	
   4.8125000e-01	   3.5975558e-01	
   4.8187500e-01	   3.6029008e-01	
   4.8250000e-01	   3.6082541e-01	
   4.8312500e-01	   3.6136156e-01	
   4.8375000e-01	   3.6189853e-01	
   4.8437500e-01	   3.6243632e-01	
   4.8500000e-01	   3.6297493e-01	
   4.8562500e-01	   3.6351434e-01	
   4.8625000e-01	   3.6405456e-01	
   4.8687500e-01	   3.6459558e-01	
   4.8750000e-01	   3.6513740e-01	
   4.8812500e-01	   3.6568002e-01	
   4.8875000e-01	   3.6622343e-01	
   4.8937500e-01	   3.6676762e-01	
   4.9000000e-01	   3.6731260e-01	
   4.9062500e-01	   3.6785836e-01	
   4.9125000e-01	   3.6840489e-01	
   4.9187500e-01	   3.6895220e-01	
   4.9250000e-01	   3.6950028e-01	
   4.9312500e-01	   3.7004912e-01	
   4.9375000e-01	   3.7059873e-01	
   4.9437500e-01	   3.7114909e-01	
   4.9500000e-01	   3.7170021e-01	
   4.9562500e-01	   3.7225208e-01	
   4.9625000e-01	   3.7280470e-01	
   4.9687500e-01	   3.7335806e-01	
   4.9750000e-01	   3.7391216e-01	
   4.9812500e-01	   3.7446699e-01	
   4.9875000e-01	   3.7502256e-01	
   4.9937500e-01	   3.7557886e-01	
   5.0000000e-01	   3.7613589e-01	
   5.0062500e-01	   3.7669364e-01	
   5.0125000e-01	   3.7725210e-01	
   5.0187500e-01	   3.7781129e-01	
   5.0250000e-01	   3.7837118e-01	
   5.0312500e-01	   3.7893178e-01	
   5.0375000e-01	   3.7949309e-01	
   5.0437500e-01	   3.8005509e-01	
   5.0500000e-01	   3.8061780e-01	
   5.0562500e-01	   3.8118120e-01	
   5.0625000e-01	   3.8174529e-01	
   5.0687500e-01	   3.8231006e-01	
   5.0750000e-01	   3.8287552e-01	
   5.0812500e-01	   3.8344166e-01	
   5.0875000e-01	   3.8400848e-01	
   5.0937500e-01	   3.8457597e-01	
   5.1000000e-01	   3.8514413e-01	
   5.1062500e-01	   3.8571296e-01	
   5.1125000e-01	   3.8628245e-01	
   5.1187500e-01	   3.8685260e-01	
   5.1250000e-01	   3.8742340e-01	
   5.1312500e-01	   3.8799486e-01	
   5.1375000e-01	   3.8856697e-01	
   5.1437500e-01	   3.8913972e-01	
   5.1500000e-01	   3.8971311e-01	
   5.1562500e-01	   3.9028715e-01	
   5.1625000e-01	   3.9086182e-01	
   5.1687500e-01	   3.9143712e-01	
   5.1750000e-01	   3.9201305e-01	
   5.1812500e-01	   3.9258961e-01	
   5.1875000e-01	   3.9316679e-01	
   5.1937500e-01	   3.9374459e-01	
   5.2000000e-01	   3.9432301e-01	
   5.2062500e-01	   3.9490204e-01	
   5.2125000e-01	   3.9548167e-01	
   5.2187500e-01	   3.9606192e-01	
   5.2250000e-01	   3.9664276e-01	
   5.2312500e-01	   3.9722421e-01	
   5.2375000e-01	   3.9780625e-01	
   5.2437500e-01	   3.9838888e-01	
   5.2500000e-01	   3.9897211e-01	
   5.2562500e-01	   3.9955592e-01	
   5.2625000e-01	   4.0014031e-01	
   5.2687500e-01	   4.0072529e-01	
   5.2750000e-01	   4.0131084e-01	
   5.2812500e-01	   4.0189697e-01	
   5.2875000e-01	   4.0248366e-01	
   5.2937500e-01	   4.0307092e-01	
   5.3000000e-01	   4.0365875e-01	
   5.3062500e-01	   4.0424714e-01	
   5.3125000e-01	   4.0483609e-01	
   5.3187500e-01	   4.0542559e-01	
   5.3250000e-01	   4.0601564e-01	
   5.3312500e-01	   4.0660624e-01	
   5.3375000e-01	   4.0719739e-01	
   5.3437500e-01	   4.0778908e-01	
   5.3500000e-01	   4.0838131e-01	
   5.3562500e-01	   4.0897407e-01	
   5.3625000e-01	   4.0956737e-01	
   5.3687500e-01	   4.1016120e-01	
   5.3750000e-01	   4.1075555e-01	
   5.3812500e-01	   4.1135043e-01	
   5.3875000e-01	   4.1194583e-01	
   5.3937500e-01	   4.1254175e-01	
   5.4000000e-01	   4.1313818e-01	
   5.4062500e-01	   4.1373513e-01	
   5.4125000e-01	   4.1433258e-01	
   5.4187500e-01	   4.1493054e-01	
   5.4250000e-01	   4.1552900e-01	
   5.4312500e-01	   4.1612796e-01	
   5.4375000e-01	   4.1672742e-01	
   5.4437500e-01	   4.1732738e-01	
   5.4500000e-01	   4.1792782e-01	
   5.4562500e-01	   4.1852876e-01	
   5.4625000e-01	   4.1913018e-01	
   5.4687500e-01	   4.1973208e-01	
   5.4750000e-01	   4.2033446e-01	
   5.4812500e-01	   4.2093731e-01	
   5.4875000e-01	   4.2154065e-01	
   5.4937500e-01	   4.2214445e-01	
   5.5000000e-01	   4.2274872e-01	
   5.5062500e-01	   4.2335345e-01	
   5.5125000e-01	   4.2395865e-01	
   5.5187500e-01	   4.2456431e-01	
   5.5250000e-01	   4.2517042e-01	
   5.5312500e-01	   4.2577699e-01	
   5.5375000e-01	   4.2638401e-01	
   5.5437500e-01	   4.2699148e-01	
   5.5500000e-01	   4.2759939e-01	
   5.5562500e-01	   4.2820775e-01	
   5.5625000e-01	   4.2881654e-01	
   5.5687500e-01	   4.2942578e-01	
   5.5750000e-01	   4.3003544e-01	
   5.5812500e-01	   4.3064554e-01	
   5.5875000e-01	   4.3125607e-01	
   5.5937500e-01	   4.3186703e-01	
   5.6000000e-01	   4.3247841e-01	
   5.6062500e-01	   4.3309021e-01	
   5.6125000e-01	   4.3370242e-01	
   5.6187500e-01	   4.3431506e-01	
   5.6250000e-01	   4.3492810e-01	
   5.6312500e-01	   4.3554156e-01	
   5.6375000e-01	   4.3615543e-01	
   5.6437500e-01	   4.3676970e-01	
   5.6500000e-01	   4.3738437e-01	
   5.6562500e-01	   4.3799944e-01	
   5.6625000e-01	   4.3861491e-01	
   5.6687500e-01	   4.3923077e-01	
   5.6750000e-01	   4.3984703e-01	
   5.6812500e-01	   4.4046367e-01	
   5.6875000e-01	   4.4108071e-01	
   5.6937500e-01	   4.4169812e-01	
   5.7000000e-01	   4.4231592e-01	
   5.7062500e-01	   4.4293410e-01	
   5.7125000e-01	   4.4355265e-01	
   5.7187500e-01	   4.4417158e-01	
   5.7250000e-01	   4.4479088e-01	
   5.7312500e-01	   4.4541055e-01	
   5.7375000e-01	   4.4603058e-01	
   5.7437500e-01	   4.4665098e-01	
   5.7500000e-01	   4.4727174e-01	
   5.7562500e-01	   4.4789287e-01	
   5.7625000e-01	   4.4851434e-01	
   5.7687500e-01	   4.4913617e-01	
   5.7750000e-01	   4.4975836e-01	
   5.7812500e-01	   4.5038089e-01	
   5.7875000e-01	   4.5100377e-01	
   5.7937500e-01	   4.5162700e-01	
   5.8000000e-01	   4.5225057e-01	
   5.8062500e-01	   4.5287447e-01	
   5.8125000e-01	   4.5349872e-01	
   5.8187500e-01	   4.5412330e-01	
   5.8250000e-01	   4.5474821e-01	
   5.8312500e-01	   4.5537345e-01	
   5.8375000e-01	   4.5599903e-01	
   5.8437500e-01	   4.5662492e-01	
   5.8500000e-01	   4.5725114e-01	
   5.8562500e-01	   4.5787769e-01	
   5.8625000e-01	   4.5850455e-01	
   5.8687500e-01	   4.5913172e-01	
   5.8750000e-01	   4.5975922e-01	
   5.8812500e-01	   4.6038702e-01	
   5.8875000e-01	   4.6101513e-01	
   5.8937500e-01	   4.6164355e-01	
   5.9000000e-01	   4.6227228e-01	
   5.9062500e-01	   4.6290131e-01	
   5.9125000e-01	   4.6353064e-01	
   5.9187500e-01	   4.6416027e-01	
   5.9250000e-01	   4.6479019e-01	
   5.9312500e-01	   4.6542041e-01	
   5.9375000e-01	   4.6605093e-01	
   5.9437500e-01	   4.6668173e-01	
   5.9500000e-01	   4.6731282e-01	
   5.9562500e-01	   4.6794419e-01	
   5.9625000e-01	   4.6857585e-01	
   5.9687500e-01	   4.6920779e-01	
   5.9750000e-01	   4.6984001e-01	
   5.9812500e-01	   4.7047250e-01	
   5.9875000e-01	   4.7110527e-01	
   5.9937500e-01	   4.7173831e-01	
   6.0000000e-01	   4.7237163e-01	
   6.0062500e-01	   4.7300521e-01	
   6.0125000e-01	   4.7363906e-01	
   6.0187500e-01	   4.7427317e-01	
   6.0250000e-01	   4.7490755e-01	
   6.0312500e-01	   4.7554218e-01	
   6.0375000e-01	   4.7617708e-01	
   6.0437500e-01	   4.7681223e-01	
   6.0500000e-01	   4.7744763e-01	
   6.0562500e-01	   4.7808329e-01	
   6.0625000e-01	   4.7871920e-01	
   6.0687500e-01	   4.7935535e-01	
   6.0750000e-01	   4.7999175e-01	
   6.0812500e-01	   4.8062840e-01	
   6.0875000e-01	   4.8126529e-01	
   6.0937500e-01	   4.8190242e-01	
   6.1000000e-01	   4.8253978e-01	
   6.1062500e-01	   4.8317739e-01	
   6.1125000e-01	   4.8381522e-01	
   6.1187500e-01	   4.8445329e-01	
   6.1250000e-01	   4.8509160e-01	
   6.1312500e-01	   4.8573013e-01	
   6.1375000e-01	   4.8636888e-01	
   6.1437500e-01	   4.8700786e-01	
   6.1500000e-01	   4.8764707e-01	
   6.1562500e-01	   4.8828650e-01	
   6.1625000e-01	   4.8892614e-01	
   6.1687500e-01	   4.8956600e-01	
   6.1750000e-01	   4.9020608e-01	
   6.1812500e-01	   4.9084638e-01	
   6.1875000e-01	   4.9148688e-01	
   6.1937500e-01	   4.9212760e-01	
   6.2000000e-01	   4.9276852e-01	
   6.2062500e-01	   4.9340965e-01	
   6.2125000e-01	   4.9405098e-01	
   6.2187500e-01	   4.9469252e-01	
   6.2250000e-01	   4.9533426e-01	
   6.2312500e-01	   4.9597620e-01	
   6.2375000e-01	   4.9661833e-01	
   6.2437500e-01	   4.9726067e-01	
   6.2500000e-01	   4.9790319e-01	
   6.2562500e-01	   4.9854591e-01	
   6.2625000e-01	   4.9918882e-01	
   6.2687500e-01	   4.9983192e-01	
   6.2750000e-01	   5.0047521e-01	
   6.2812500e-01	   5.0111868e-01	
   6.2875000e-01	   5.0176233e-01	
   6.2937500e-01	   5.0240617e-01	
   6.3000000e-01	   5.0305019e-01	
   6.3062500e-01	   5.0369439e-01	
   6.3125000e-01	   5.0433876e-01	
   6.3187500e-01	   5.0498331e-01	
   6.3250000e-01	   5.0562804e-01	
   6.3312500e-01	   5.0627293e-01	
   6.3375000e-01	   5.0691800e-01	
   6.3437500e-01	   5.0756324e-01	
   6.3500000e-01	   5.0820864e-01	
   6.3562500e-01	   5.0885421e-01	
   6.3625000e-01	   5.0949994e-01	
   6.3687500e-01	   5.1014584e-01	
   6.3750000e-01	   5.1079190e-01	
   6.3812500e-01	   5.1143812e-01	
   6.3875000e-01	   5.1208449e-01	
   6.3937500e-01	   5.1273102e-01	
   6.4000000e-01	   5.1337771e-01	
   6.4062500e-01	   5.1402455e-01	
   6.4125000e-01	   5.1467154e-01	
   6.4187500e-01	   5.1531869e-01	
   6.4250000e-01	   5.1596598e-01	
   6.4312500e-01	   5.1661342e-01	
   6.4375000e-01	   5.1726100e-01	
   6.4437500e-01	   5.1790873e-01	
   6.4500000e-01	   5.1855660e-01	
   6.4562500e-01	   5.1920461e-01	
   6.4625000e-01	   5.1985277e-01	
   6.4687500e-01	   5.2050106e-01	
   6.4750000e-01	   5.2114949e-01	
   6.4812500e-01	   5.2179805e-01	
   6.4875000e-01	   5.2244675e-01	
   6.4937500e-01	   5.2309558e-01	
   6.5000000e-01	   5.2374454e-01	
   6.5062500e-01	   5.2439363e-01	
   6.5125000e-01	   5.2504285e-01	
   6.5187500e-01	   5.2569220e-01	
   6.5250000e-01	   5.2634167e-01	
   6.5312500e-01	   5.2699127e-01	
   6.5375000e-01	   5.2764099e-01	
   6.5437500e-01	   5.2829083e-01	
   6.5500000e-01	   5.2894079e-01	
   6.5562500e-01	   5.2959087e-01	
   6.5625000e-01	   5.3024107e-01	
   6.5687500e-01	   5.3089139e-01	
   6.5750000e-01	   5.3154181e-01	
   6.5812500e-01	   5.3219236e-01	
   6.5875000e-01	   5.3284301e-01	
   6.5937500e-01	   5.3349378e-01	
   6.6000000e-01	   5.3414465e-01	
   6.6062500e-01	   5.3479563e-01	
   6.6125000e-01	   5.3544672e-01	
   6.6187500e-01	   5.3609792e-01	
   6.6250000e-01	   5.3674922e-01	
   6.6312500e-01	   5.3740062e-01	
   6.6375000e-01	   5.3805213e-01	
   6.6437500e-01	   5.3870373e-01	
   6.6500000e-01	   5.3935544e-01	
   6.6562500e-01	   5.4000724e-01	
   6.6625000e-01	   5.4065914e-01	
   6.6687500e-01	   5.4131114e-01	
   6.6750000e-01	   5.4196323e-01	
   6.6812500e-01	   5.4261541e-01	
   6.6875000e-01	   5.4326769e-01	
   6.6937500e-01	   5.4392005e-01	
   6.7000000e-01	   5.4457251e-01	
   6.7062500e-01	   5.4522505e-01	
   6.7125000e-01	   5.4587768e-01	
   6.7187500e-01	   5.4653040e-01	
   6.7250000e-01	   5.4718320e-01	
   6.7312500e-01	   5.4783609e-01	
   6.7375000e-01	   5.4848906e-01	
   6.7437500e-01	   5.4914211e-01	
   6.7500000e-01	   5.4979524e-01	
   6.7562500e-01	   5.5044845e-01	
   6.7625000e-01	   5.5110174e-01	
   6.7687500e-01	   5.5175510e-01	
   6.7750000e-01	   5.5240854e-01	
   6.7812500e-01	   5.5306206e-01	
   6.7875000e-01	   5.5371565e-01	
   6.7937500e-01	   5.5436931e-01	
   6.8000000e-01	   5.5502304e-01	
   6.8062500e-01	   5.5567685e-01	
   6.8125000e-01	   5.5633072e-01	
   6.8187500e-01	   5.5698466e-01	
   6.8250000e-01	   5.5763867e-01	
   6.8312500e-01	   5.5829275e-01	
   6.8375000e-01	   5.5894689e-01	
   6.8437500e-01	   5.5960109e-01	
   6.8500000e-01	   5.6025536e-01	
   6.8562500e-01	   5.6090969e-01	
   6.8625000e-01	   5.6156408e-01	
   6.8687500e-01	   5.6221853e-01	
   6.8750000e-01	   5.6287303e-01	
   6.8812500e-01	   5.6352760e-01	
   6.8875000e-01	   5.6418222e-01	
   6.8937500e-01	   5.6483690e-01	
   6.9000000e-01	   5.6549164e-01	
   6.9062500e-01	   5.6614643e-01	
   6.9125000e-01	   5.6680127e-01	
   6.9187500e-01	   5.6745616e-01	
   6.9250000e-01	   5.6811111e-01	
   6.9312500e-01	   5.6876610e-01	
   6.9375000e-01	   5.6942115e-01	
   6.9437500e-01	   5.7007624e-01	
   6.9500000e-01	   5.7073138e-01	
   6.9562500e-01	   5.7138656e-01	
   6.9625000e-01	   5.7204180e-01	
   6.9687500e-01	   5.7269707e-01	
   6.9750000e-01	   5.7335239e-01	
   6.9812500e-01	   5.7400775e-01	
   6.9875000e-01	   5.7466316e-01	
   6.9937500e-01	   5.7531860e-01	
   7.0000000e-01	   5.7597409e-01	
   7.0062500e-01	   5.7662961e-01	
   7.0125000e-01	   5.7728517e-01	
   7.0187500e-01	   5.7794077e-01	
   7.0250000e-01	   5.7859641e-01	
   7.0312500e-01	   5.7925208e-01	
   7.0375000e-01	   5.7990779e-01	
   7.0437500e-01	   5.8056353e-01	
   7.0500000e-01	   5.8121930e-01	
   7.0562500e-01	   5.8187511e-01	
   7.0625000e-01	   5.8253094e-01	
   7.0687500e-01	   5.8318681e-01	
   7.0750000e-01	   5.8384271e-01	
   7.0812500e-01	   5.8449863e-01	
   7.0875000e-01	   5.8515459e-01	
   7.0937500e-01	   5.8581057e-01	
   7.1000000e-01	   5.8646658e-01	
   7.1062500e-01	   5.8712261e-01	
   7.1125000e-01	   5.8777867e-01	
   7.1187500e-01	   5.8843475e-01	
   7.1250000e-01	   5.8909086e-01	
   7.1312500e-01	   5.8974699e-01	
   7.1375000e-01	   5.9040314e-01	
   7.1437500e-01	   5.9105931e-01	
   7.1500000e-01	   5.9171550e-01	
   7.1562500e-01	   5.9237171e-01	
   7.1625000e-01	   5.9302794e-01	
   7.1687500e-01	   5.9368418e-01	
   7.1750000e-01	   5.9434045e-01	
   7.1812500e-01	   5.9499673e-01	
   7.1875000e-01	   5.9565303e-01	
   7.1937500e-01	   5.9630934e-01	
   7.2000000e-01	   5.9696566e-01	
   7.2062500e-01	   5.9762200e-01	
   7.2125000e-01	   5.9827836e-01	
   7.2187500e-01	   5.9893472e-01	
   7.2250000e-01	   5.9959110e-01	
   7.2312500e-01	   6.0024748e-01	
   7.2375000e-01	   6.0090388e-01	
   7.2437500e-01	   6.0156029e-01	
   7.2500000e-01	   6.0221670e-01	
   7.2562500e-01	   6.0287312e-01	
   7.2625000e-01	   6.0352955e-01	
   7.2687500e-01	   6.0418599e-01	
   7.2750000e-01	   6.0484243e-01	
   7.2812500e-01	   6.0549888e-01	
   7.2875000e-01	   6.0615533e-01	
   7.2937500e-01	   6.0681179e-01	
   7.3000000e-01	   6.0746825e-01	
   7.3062500e-01	   6.0812471e-01	
   7.3125000e-01	   6.0878118e-01	
   7.3187500e-01	   6.0943764e-01	
   7.3250000e-01	   6.1009411e-01	
   7.3312500e-01	   6.1075058e-01	
   7.3375000e-01	   6.1140704e-01	
   7.3437500e-01	   6.1206351e-01	
   7.3500000e-01	   6.1271997e-01	
   7.3562500e-01	   6.1337643e-01	
   7.3625000e-01	   6.1403289e-01	
   7.3687500e-01	   6.1468935e-01	
   7.3750000e-01	   6.1534580e-01	
   7.3812500e-01	   6.1600225e-01	
   7.3875000e-01	   6.1665869e-01	
   7.3937500e-01	   6.1731512e-01	
   7.4000000e-01	   6.1797155e-01	
   7.4062500e-01	   6.1862797e-01	
   7.4125000e-01	   6.1928439e-01	
   7.4187500e-01	   6.1994079e-01	
   7.4250000e-01	   6.2059719e-01	
   7.4312500e-01	   6.2125358e-01	
   7.4375000e-01	   6.2190996e-01	
   7.4437500e-01	   6.2256633e-01	
   7.4500000e-01	   6.2322269e-01	
   7.4562500e-01	   6.2387903e-01	
   7.4625000e-01	   6.2453537e-01	
   7.4687500e-01	   6.2519169e-01	
   7.4750000e-01	   6.2584800e-01	
   7.4812500e-01	   6.2650429e-01	
   7.4875000e-01	   6.2716057e-01	
   7.4937500e-01	   6.2781684e-01	
   7.5000000e-01	   6.2847309e-01	
   7.5062500e-01	   6.2912933e-01	
   7.5125000e-01	   6.2978555e-01	
   7.5187500e-01	   6.3044175e-01	
   7.5250000e-01	   6.3109794e-01	
   7.5312500e-01	   6.3175410e-01	
   7.5375000e-01	   6.3241025e-01	
   7.5437500e-01	   6.3306639e-01	
   7.5500000e-01	   6.3372250e-01	
   7.5562500e-01	   6.3437859e-01	
   7.5625000e-01	   6.3503467e-01	
   7.5687500e-01	   6.3569072e-01	
   7.5750000e-01	   6.3634675e-01	
   7.5812500e-01	   6.3700276e-01	
   7.5875000e-01	   6.3765875e-01	
   7.5937500e-01	   6.3831472e-01	
   7.6000000e-01	   6.3897066e-01	
   7.6062500e-01	   6.3962658e-01	
   7.6125000e-01	   6.4028248e-01	
   7.6187500e-01	   6.4093835e-01	
   7.6250000e-01	   6.4159420e-01	
   7.6312500e-01	   6.4225002e-01	
   7.6375000e-01	   6.4290582e-01	
   7.6437500e-01	   6.4356159e-01	
   7.6500000e-01	   6.4421734e-01	
   7.6562500e-01	   6.4487305e-01	
   7.6625000e-01	   6.4552875e-01	
   7.6687500e-01	   6.4618441e-01	
   7.6750000e-01	   6.4684005e-01	
   7.6812500e-01	   6.4749565e-01	
   7.6875000e-01	   6.4815123e-01	
   7.6937500e-01	   6.4880678e-01	
   7.7000000e-01	   6.4946231e-01	
   7.7062500e-01	   6.5011780e-01	
   7.7125000e-01	   6.5077326e-01	
   7.7187500e-01	   6.5142869e-01	
   7.7250000e-01	   6.5208408e-01	
   7.7312500e-01	   6.5273945e-01	
   7.7375000e-01	   6.5339479e-01	
   7.7437500e-01	   6.5405009e-01	
   7.7500000e-01	   6.5470536e-01	
   7.7562500e-01	   6.5536060e-01	
   7.7625000e-01	   6.5601580e-01	
   7.7687500e-01	   6.5667097e-01	
   7.7750000e-01	   6.5732611e-01	
   7.7812500e-01	   6.5798121e-01	
   7.7875000e-01	   6.5863628e-01	
   7.7937500e-01	   6.5929131e-01	
   7.8000000e-01	   6.5994631e-01	
   7.8062500e-01	   6.6060127e-01	
   7.8125000e-01	   6.6125620e-01	
   7.8187500e-01	   6.6191109e-01	
   7.8250000e-01	   6.6256594e-01	
   7.8312500e-01	   6.6322075e-01	
   7.8375000e-01	   6.6387553e-01	
   7.8437500e-01	   6.6453027e-01	
   7.8500000e-01	   6.6518497e-01	
   7.8562500e-01	   6.6583963e-01	
   7.8625000e-01	   6.6649426e-01	
   7.8687500e-01	   6.6714884e-01	
   7.8750000e-01	   6.6780339e-01	
   7.8812500e-01	   6.6845790e-01	
   7.8875000e-01	   6.6911236e-01	
   7.8937500e-01	   6.6976679e-01	
   7.9000000e-01	   6.7042117e-01	
   7.9062500e-01	   6.7107552e-01	
   7.9125000e-01	   6.7172982e-01	
   7.9187500e-01	   6.7238408e-01	
   7.9250000e-01	   6.7303830e-01	
   7.9312500e-01	   6.7369248e-01	
   7.9375000e-01	   6.7434662e-01	
   7.9437500e-01	   6.7500071e-01	
   7.9500000e-01	   6.7565476e-01	
   7.9562500e-01	   6.7630877e-01	
   7.9625000e-01	   6.7696273e-01	
   7.9687500e-01	   6.7761665e-01	
   7.9750000e-01	   6.7827053e-01	
   7.9812500e-01	   6.7892436e-01	
   7.9875000e-01	   6.7957815e-01	
   7.9937500e-01	   6.8023189e-01	
   8.0000000e-01	   6.8088559e-01	
   8.0062500e-01	   6.8153924e-01	
   8.0125000e-01	   6.8219285e-01	
   8.0187500e-01	   6.8284641e-01	
   8.0250000e-01	   6.8349992e-01	
   8.0312500e-01	   6.8415339e-01	
   8.0375000e-01	   6.8480681e-01	
   8.0437500e-01	   6.8546019e-01	
   8.0500000e-01	   6.8611352e-01	
   8.0562500e-01	   6.8676680e-01	
   8.0625000e-01	   6.8742003e-01	
   8.0687500e-01	   6.8807322e-01	
   8.0750000e-01	   6.8872636e-01	
   8.0812500e-01	   6.8937945e-01	
   8.0875000e-01	   6.9003249e-01	
   8.0937500e-01	   6.9068548e-01	
   8.1000000e-01	   6.9133843e-01	
   8.1062500e-01	   6.9199132e-01	
   8.1125000e-01	   6.9264417e-01	
   8.1187500e-01	   6.9329697e-01	
   8.1250000e-01	   6.9394971e-01	
   8.1312500e-01	   6.9460241e-01	
   8.1375000e-01	   6.9525506e-01	
   8.1437500e-01	   6.9590765e-01	
   8.1500000e-01	   6.9656020e-01	
   8.1562500e-01	   6.9721270e-01	
   8.1625000e-01	   6.9786514e-01	
   8.1687500e-01	   6.9851754e-01	
   8.1750000e-01	   6.9916988e-01	
   8.1812500e-01	   6.9982217e-01	
   8.1875000e-01	   7.0047441e-01	
   8.1937500e-01	   7.0112660e-01	
   8.2000000e-01	   7.0177873e-01	
   8.2062500e-01	   7.0243082e-01	
   8.2125000e-01	   7.0308285e-01	
   8.2187500e-01	   7.0373483e-01	
   8.2250000e-01	   7.0438675e-01	
   8.2312500e-01	   7.0503863e-01	
   8.2375000e-01	   7.0569045e-01	
   8.2437500e-01	   7.0634221e-01	
   8.2500000e-01	   7.0699393e-01	
   8.2562500e-01	   7.0764559e-01	
   8.2625000e-01	   7.0829719e-01	
   8.2687500e-01	   7.0894875e-01	
   8.2750000e-01	   7.0960024e-01	
   8.2812500e-01	   7.1025169e-01	
   8.2875000e-01	   7.1090308e-01	
   8.2937500e-01	   7.1155441e-01	
   8.3000000e-01	   7.1220569e-01	
   8.3062500e-01	   7.1285692e-01	
   8.3125000e-01	   7.1350809e-01	
   8.3187500e-01	   7.1415921e-01	
   8.3250000e-01	   7.1481027e-01	
   8.3312500e-01	   7.1546127e-01	
   8.3375000e-01	   7.1611222e-01	
   8.3437500e-01	   7.1676312e-01	
   8.3500000e-01	   7.1741395e-01	
   8.3562500e-01	   7.1806474e-01	
   8.3625000e-01	   7.1871546e-01	
   8.3687500e-01	   7.1936613e-01	
   8.3750000e-01	   7.2001675e-01	
   8.3812500e-01	   7.2066730e-01	
   8.3875000e-01	   7.2131780e-01	
   8.3937500e-01	   7.2196825e-01	
   8.4000000e-01	   7.2261863e-01	
   8.4062500e-01	   7.2326896e-01	
   8.4125000e-01	   7.2391924e-01	
   8.4187500e-01	   7.2456945e-01	
   8.4250000e-01	   7.2521961e-01	
   8.4312500e-01	   7.2586971e-01	
   8.4375000e-01	   7.2651975e-01	
   8.4437500e-01	   7.2716974e-01	
   8.4500000e-01	   7.2781967e-01	
   8.4562500e-01	   7.2846954e-01	
   8.4625000e-01	   7.2911935e-01	
   8.4687500e-01	   7.2976910e-01	
   8.4750000e-01	   7.3041880e-01	
   8.4812500e-01	   7.3106843e-01	
   8.4875000e-01	   7.3171801e-01	
   8.4937500e-01	   7.3236753e-01	
   8.5000000e-01	   7.3301699e-01	
   8.5062500e-01	   7.3366640e-01	
   8.5125000e-01	   7.3431574e-01	
   8.5187500e-01	   7.3496503e-01	
   8.5250000e-01	   7.3561425e-01	
   8.5312500e-01	   7.3626342e-01	
   8.5375000e-01	   7.3691253e-01	
   8.5437500e-01	   7.3756158e-01	
   8.5500000e-01	   7.3821057e-01	
   8.5562500e-01	   7.3885950e-01	
   8.5625000e-01	   7.3950837e-01	
   8.5687500e-01	   7.4015718e-01	
   8.5750000e-01	   7.4080593e-01	
   8.5812500e-01	   7.4145462e-01	
   8.5875000e-01	   7.4210325e-01	
   8.5937500e-01	   7.4275182e-01	
   8.6000000e-01	   7.4340034e-01	
   8.6062500e-01	   7.4404879e-01	
   8.6125000e-01	   7.4469718e-01	
   8.6187500e-01	   7.4534551e-01	
   8.6250000e-01	   7.4599378e-01	
   8.6312500e-01	   7.4664199e-01	
   8.6375000e-01	   7.4729014e-01	
   8.6437500e-01	   7.4793823e-01	
   8.6500000e-01	   7.4858626e-01	
   8.6562500e-01	   7.4923423e-01	
   8.6625000e-01	   7.4988214e-01	
   8.6687500e-01	   7.5052999e-01	
   8.6750000e-01	   7.5117777e-01	
   8.6812500e-01	   7.5182550e-01	
   8.6875000e-01	   7.5247316e-01	
   8.6937500e-01	   7.5312077e-01	
   8.7000000e-01	   7.5376831e-01	
   8.7062500e-01	   7.5441579e-01	
   8.7125000e-01	   7.5506321e-01	
   8.7187500e-01	   7.5571057e-01	
   8.7250000e-01	   7.5635787e-01	
   8.7312500e-01	   7.5700511e-01	
   8.7375000e-01	   7.5765229e-01	
   8.7437500e-01	   7.5829940e-01	
   8.7500000e-01	   7.5894645e-01	
   8.7562500e-01	   7.5959345e-01	
   8.7625000e-01	   7.6024038e-01	
   8.7687500e-01	   7.6088725e-01	
   8.7750000e-01	   7.6153405e-01	
   8.7812500e-01	   7.6218080e-01	
   8.7875000e-01	   7.6282748e-01	
   8.7937500e-01	   7.6347410e-01	
   8.8000000e-01	   7.6412067e-01	
   8.8062500e-01	   7.6476716e-01	
   8.8125000e-01	   7.6541360e-01	
   8.8187500e-01	   7.6605998e-01	
   8.8250000e-01	   7.6670629e-01	
   8.8312500e-01	   7.6735254e-01	
   8.8375000e-01	   7.6799873e-01	
   8.8437500e-01	   7.6864486e-01	
   8.8500000e-01	   7.6929093e-01	
   8.8562500e-01	   7.6993693e-01	
   8.8625000e-01	   7.7058287e-01	
   8.8687500e-01	   7.7122875e-01	
   8.8750000e-01	   7.7187457e-01	
   8.8812500e-01	   7.7252032e-01	
   8.8875000e-01	   7.7316602e-01	
   8.8937500e-01	   7.7381165e-01	
   8.9000000e-01	   7.7445722e-01	
   8.9062500e-01	   7.7510273e-01	
   8.9125000e-01	   7.7574817e-01	
   8.9187500e-01	   7.7639355e-01	
   8.9250000e-01	   7.7703887e-01	
   8.9312500e-01	   7.7768413e-01	
   8.9375000e-01	   7.7832933e-01	
   8.9437500e-01	   7.7897446e-01	
   8.9500000e-01	   7.7961953e-01	
   8.9562500e-01	   7.8026454e-01	
   8.9625000e-01	   7.8090949e-01	
   8.9687500e-01	   7.8155438e-01	
   8.9750000e-01	   7.8219920e-01	
   8.9812500e-01	   7.8284396e-01	
   8.9875000e-01	   7.8348866e-01	
   8.9937500e-01	   7.8413329e-01	
   9.0000000e-01	   7.8477787e-01	
   9.0062500e-01	   7.8542238e-01	
   9.0125000e-01	   7.8606682e-01	
   9.0187500e-01	   7.8671121e-01	
   9.0250000e-01	   7.8735553e-01	
   9.0312500e-01	   7.8799980e-01	
   9.0375000e-01	   7.8864400e-01	
   9.0437500e-01	   7.8928813e-01	
   9.0500000e-01	   7.8993221e-01	
   9.0562500e-01	   7.9057622e-01	
   9.0625000e-01	   7.9122017e-01	
   9.0687500e-01	   7.9186406e-01	
   9.0750000e-01	   7.9250788e-01	
   9.0812500e-01	   7.9315164e-01	
   9.0875000e-01	   7.9379534e-01	
   9.0937500e-01	   7.9443898e-01	
   9.1000000e-01	   7.9508256e-01	
   9.1062500e-01	   7.9572607e-01	
   9.1125000e-01	   7.9636952e-01	
   9.1187500e-01	   7.9701291e-01	
   9.1250000e-01	   7.9765624e-01	
   9.1312500e-01	   7.9829950e-01	
   9.1375000e-01	   7.9894271e-01	
   9.1437500e-01	   7.9958585e-01	
   9.1500000e-01	   8.0022893e-01	
   9.1562500e-01	   8.0087194e-01	
   9.1625000e-01	   8.0151489e-01	
   9.1687500e-01	   8.0215779e-01	
   9.1750000e-01	   8.0280062e-01	
   9.1812500e-01	   8.0344338e-01	
   9.1875000e-01	   8.0408609e-01	
   9.1937500e-01	   8.0472873e-01	
   9.2000000e-01	   8.0537131e-01	
   9.2062500e-01	   8.0601383e-01	
   9.2125000e-01	   8.0665629e-01	
   9.2187500e-01	   8.0729868e-01	
   9.2250000e-01	   8.0794101e-01	
   9.2312500e-01	   8.0858328e-01	
   9.2375000e-01	   8.0922549e-01	
   9.2437500e-01	   8.0986764e-01	
   9.2500000e-01	   8.1050972e-01	
   9.2562500e-01	   8.1115175e-01	
   9.2625000e-01	   8.1179371e-01	
   9.2687500e-01	   8.1243561e-01	
   9.2750000e-01	   8.1307745e-01	
   9.2812500e-01	   8.1371922e-01	
   9.2875000e-01	   8.1436094e-01	
   9.2937500e-01	   8.1500259e-01	
   9.3000000e-01	   8.1564418e-01	
   9.3062500e-01	   8.1628571e-01	
   9.3125000e-01	   8.1692717e-01	
   9.3187500e-01	   8.1756858e-01	
   9.3250000e-01	   8.1820992e-01	
   9.3312500e-01	   8.1885121e-01	
   9.3375000e-01	   8.1949243e-01	
   9.3437500e-01	   8.2013359e-01	
   9.3500000e-01	   8.2077469e-01	
   9.3562500e-01	   8.2141572e-01	
   9.3625000e-01	   8.2205670e-01	
   9.3687500e-01	   8.2269761e-01	
   9.3750000e-01	   8.2333846e-01	
   9.3812500e-01	   8.2397925e-01	
   9.3875000e-01	   8.2461998e-01	
   9.3937500e-01	   8.2526065e-01	
   9.4000000e-01	   8.2590126e-01	
   9.4062500e-01	   8.2654181e-01	
   9.4125000e-01	   8.2718229e-01	
   9.4187500e-01	   8.2782272e-01	
   9.4250000e-01	   8.2846308e-01	
   9.4312500e-01	   8.2910338e-01	
   9.4375000e-01	   8.2974363e-01	
   9.4437500e-01	   8.3038381e-01	
   9.4500000e-01	   8.3102393e-01	
   9.4562500e-01	   8.3166398e-01	
   9.4625000e-01	   8.3230398e-01	
   9.4687500e-01	   8.3294392e-01	
   9.4750000e-01	   8.3358380e-01	
   9.4812500e-01	   8.3422361e-01	
   9.4875000e-01	   8.3486337e-01	
   9.4937500e-01	   8.3550306e-01	
   9.5000000e-01	   8.3614270e-01	
   9.5062500e-01	   8.3678227e-01	
   9.5125000e-01	   8.3742178e-01	
   9.5187500e-01	   8.3806124e-01	
   9.5250000e-01	   8.3870063e-01	
   9.5312500e-01	   8.3933996e-01	
   9.5375000e-01	   8.3997923e-01	
   9.5437500e-01	   8.4061845e-01	
   9.5500000e-01	   8.4125760e-01	
   9.5562500e-01	   8.4189669e-01	
   9.5625000e-01	   8.4253572e-01	
   9.5687500e-01	   8.4317469e-01	
   9.5750000e-01	   8.4381361e-01	
   9.5812500e-01	   8.4445246e-01	
   9.5875000e-01	   8.4509125e-01	
   9.5937500e-01	   8.4572998e-01	
   9.6000000e-01	   8.4636865e-01	
   9.6062500e-01	   8.4700727e-01	
   9.6125000e-01	   8.4764582e-01	
   9.6187500e-01	   8.4828431e-01	
   9.6250000e-01	   8.4892275e-01	
   9.6312500e-01	   8.4956112e-01	
   9.6375000e-01	   8.5019943e-01	
   9.6437500e-01	   8.5083769e-01	
   9.6500000e-01	   8.5147589e-01	
   9.6562500e-01	   8.5211402e-01	
   9.6625000e-01	   8.5275210e-01	
   9.6687500e-01	   8.5339012e-01	
   9.6750000e-01	   8.5402808e-01	
   9.6812500e-01	   8.5466598e-01	
   9.6875000e-01	   8.5530382e-01	
   9.6937500e-01	   8.5594160e-01	
   9.7000000e-01	   8.5657933e-01	
   9.7062500e-01	   8.5721699e-01	
   9.7125000e-01	   8.5785460e-01	
   9.7187500e-01	   8.5849214e-01	
   9.7250000e-01	   8.5912963e-01	
   9.7312500e-01	   8.5976706e-01	
   9.7375000e-01	   8.6040443e-01	
   9.7437500e-01	   8.6104174e-01	
   9.7500000e-01	   8.6167900e-01	
   9.7562500e-01	   8.6231619e-01	
   9.7625000e-01	   8.6295333e-01	
   9.7687500e-01	   8.6359041e-01	
   9.7750000e-01	   8.6422743e-01	
   9.7812500e-01	   8.6486439e-01	
   9.7875000e-01	   8.6550130e-01	
   9.7937500e-01	   8.6613814e-01	
   9.8000000e-01	   8.6677493e-01	
   9.8062500e-01	   8.6741166e-01	
   9.8125000e-01	   8.6804833e-01	
   9.8187500e-01	   8.6868495e-01	
   9.8250000e-01	   8.6932151e-01	
   9.8312500e-01	   8.6995801e-01	
   9.8375000e-01	   8.7059445e-01	
   9.8437500e-01	   8.7123083e-01	
   9.8500000e-01	   8.7186716e-01	
   9.8562500e-01	   8.7250343e-01	
   9.8625000e-01	   8.7313964e-01	
   9.8687500e-01	   8.7377579e-01	
   9.8750000e-01	   8.7441189e-01	
   9.8812500e-01	   8.7504793e-01	
   9.8875000e-01	   8.7568391e-01	
   9.8937500e-01	   8.7631984e-01	
   9.9000000e-01	   8.7695571e-01	
   9.9062500e-01	   8.7759152e-01	
   9.9125000e-01	   8.7822728e-01	
   9.9187500e-01	   8.7886297e-01	
   9.9250000e-01	   8.7949861e-01	
   9.9312500e-01	   8.8013420e-01	
   9.9375000e-01	   8.8076973e-01	
   9.9437500e-01	   8.8140520e-01	
   9.9500000e-01	   8.8204061e-01	
   9.9562500e-01	   8.8267597e-01	
   9.9625000e-01	   8.8331128e-01	
   9.9687500e-01	   8.8394652e-01	
   9.9750000e-01	   8.8458171e-01	
   9.9812500e-01	   8.8521685e-01	
   9.9875000e-01	   8.8585192e-01	
   9.9937500e-01	   8.8648694e-01	
   1.0000000e+00	   8.8712191e-01	


==> sigma_data2.txt <==
   3.2142857e-01	   1.7857143e-01	
   3.2199405e-01	   1.7857189e-01	
   3.2255952e-01	   1.7857329e-01	
   3.2312500e-01	   1.7857562e-01	
   3.2369048e-01	   1.7857888e-01	
   3.2425595e-01	   1.7858307e-01	
   3.2482143e-01	   1.7858819e-01	
   3.2538690e-01	   1.7859424e-01	
   3.2595238e-01	   1.7860122e-01	
   3.2651786e-01	   1.7860914e-01	
   3.2708333e-01	   1.7861798e-01	
   3.2764881e-01	   1.7862775e-01	
   3.2821429e-01	   1.7863846e-01	
   3.2877976e-01	   1.7865009e-01	
   3.2934524e-01	   1.7866265e-01	
   3.2991071e-01	   1.7867614e-01	
   3.3047619e-01	   1.7869055e-01	
   3.3104167e-01	   1.7870590e-01	
   3.3160714e-01	   1.7872217e-01	
   3.3217262e-01	   1.7873937e-01	
   3.3273810e-01	   1.7875750e-01	
   3.3330357e-01	   1.7877655e-01	
   3.3386905e-01	   1.7879653e-01	
   3.3443452e-01	   1.7881744e-01	
   3.3500000e-01	   1.7883927e-01	
   3.3556548e-01	   1.7886203e-01	
   3.3613095e-01	   1.7888571e-01	
   3.3669643e-01	   1.7891031e-01	
   3.3726190e-01	   1.7893584e-01	
   3.3782738e-01	   1.7896229e-01	
   3.3839286e-01	   1.7898966e-01	
   3.3895833e-01	   1.7901795e-01	
   3.3952381e-01	   1.7904717e-01	
   3.4008929e-01	   1.7907731e-01	
   3.4065476e-01	   1.7910836e-01	
   3.4122024e-01	   1.7914034e-01	
   3.4178571e-01	   1.7917323e-01	
   3.4235119e-01	   1.7920705e-01	
   3.4291667e-01	   1.7924178e-01	
   3.4348214e-01	   1.7927743e-01	
   3.4404762e-01	   1.7931399e-01	
   3.4461310e-01	   1.7935147e-01	
   3.4517857e-01	   1.7938987e-01	
   3.4574405e-01	   1.7942918e-01	
   3.4630952e-01	   1.7946940e-01	
   3.4687500e-01	   1.7951054e-01	
   3.4744048e-01	   1.7955258e-01	
   3.4800595e-01	   1.7959554e-01	
   3.4857143e-01	   1.7963941e-01	
   3.4913690e-01	   1.7968419e-01	
   3.4970238e-01	   1.7972988e-01	
   3.5026786e-01	   1.7977648e-01	
   3.5083333e-01	   1.7982399e-01	
   3.5139881e-01	   1.7987240e-01	
   3.5196429e-01	   1.7992172e-01	
   3.5252976e-01	   1.7997194e-01	
   3.5309524e-01	   1.8002307e-01	
   3.5366071e-01	   1.8007510e-01	
   3.5422619e-01	   1.8012803e-01	
   3.5479167e-01	   1.8018187e-01	
   3.5535714e-01	   1.8023661e-01	
   3.5592262e-01	   1.8029224e-01	
   3.5648810e-01	   1.8034878e-01	
   3.5705357e-01	   1.8040621e-01	
   3.5761905e-01	   1.8046454e-01	
   3.5818452e-01	   1.8052376e-01	
   3.5875000e-01	   1.8058388e-01	
   3.5931548e-01	   1.8064490e-01	
   3.5988095e-01	   1.8070681e-01	
   3.6044643e-01	   1.8076961e-01	
   3.6101190e-01	   1.8083330e-01	
   3.6157738e-01	   1.8089788e-01	
   3.6214286e-01	   1.8096335e-01	
   3.6270833e-01	   1.8102971e-01	
   3.6327381e-01	   1.8109695e-01	
   3.6383929e-01	   1.8116508e-01	
   3.6440476e-01	   1.8123410e-01	
   3.6497024e-01	   1.8130400e-01	
   3.6553571e-01	   1.8137478e-01	
   3.6610119e-01	   1.8144644e-01	
   3.6666667e-01	   1.8151899e-01	
   3.6723214e-01	   1.8159241e-01	
   3.6779762e-01	   1.8166671e-01	
   3.6836310e-01	   1.8174189e-01	
   3.6892857e-01	   1.8181794e-01	
   3.6949405e-01	   1.8189487e-01	
   3.7005952e-01	   1.8197268e-01	
   3.7062500e-01	   1.8205135e-01	
   3.7119048e-01	   1.8213090e-01	
   3.7175595e-01	   1.8221131e-01	
   3.7232143e-01	   1.8229260e-01	
   3.7288690e-01	   1.8237475e-01	
   3.7345238e-01	   1.8245777e-01	
   3.7401786e-01	   1.8254165e-01	
   3.7458333e-01	   1.8262640e-01	
   3.7514881e-01	   1.8271201e-01	
   3.7571429e-01	   1.8279848e-01	
   3.7627976e-01	   1.8288581e-01	
   3.7684524e-01	   1.8297400e-01	
   3.7741071e-01	   1.8306305e-01	
   3.7797619e-01	   1.8315295e-01	
   3.7854167e-01	   1.8324371e-01	
   3.7910714e-01	   1.8333532e-01	
   3.7967262e-01	   1.8342778e-01	
   3.8023810e-01	   1.8352110e-01	
   3.8080357e-01	   1.8361526e-01	
   3.8136905e-01	   1.8371028e-01	
   3.8193452e-01	   1.8380613e-01	
   3.8250000e-01	   1.8390284e-01	
   3.8306548e-01	   1.8400039e-01	
   3.8363095e-01	   1.8409878e-01	
   3.8419643e-01	   1.8419801e-01	
   3.8476190e-01	   1.8429808e-01	
   3.8532738e-01	   1.8439899e-01	
   3.8589286e-01	   1.8450074e-01	
   3.8645833e-01	   1.8460333e-01	
   3.8702381e-01	   1.8470674e-01	
   3.8758929e-01	   1.8481099e-01	
   3.8815476e-01	   1.8491608e-01	
   3.8872024e-01	   1.8502199e-01	
   3.8928571e-01	   1.8512873e-01	
   3.8985119e-01	   1.8523629e-01	
   3.9041667e-01	   1.8534469e-01	
   3.9098214e-01	   1.8545390e-01	
   3.9154762e-01	   1.8556394e-01	
   3.9211310e-01	   1.8567480e-01	
   3.9267857e-01	   1.8578648e-01	
   3.9324405e-01	   1.8589898e-01	
   3.9380952e-01	   1.8601229e-01	
   3.9437500e-01	   1.8612642e-01	
   3.9494048e-01	   1.8624136e-01	
   3.9550595e-01	   1.8635712e-01	
   3.9607143e-01	   1.8647368e-01	
   3.9663690e-01	   1.8659106e-01	
   3.9720238e-01	   1.8670924e-01	
   3.9776786e-01	   1.8682823e-01	
   3.9833333e-01	   1.8694802e-01	
   3.9889881e-01	   1.8706861e-01	
   3.9946429e-01	   1.8719000e-01	
   4.0002976e-01	   1.8731220e-01	
   4.0059524e-01	   1.8743519e-01	
   4.0116071e-01	   1.8755898e-01	
   4.0172619e-01	   1.8768356e-01	
   4.0229167e-01	   1.8780894e-01	
   4.0285714e-01	   1.8793511e-01	
   4.0342262e-01	   1.8806206e-01	
   4.0398810e-01	   1.8818981e-01	
   4.0455357e-01	   1.8831834e-01	
   4.0511905e-01	   1.8844766e-01	
   4.0568452e-01	   1.8857776e-01	
   4.0625000e-01	   1.8870864e-01	
   4.0681548e-01	   1.8884030e-01	
   4.0738095e-01	   1.8897274e-01	
   4.0794643e-01	   1.8910596e-01	
   4.0851190e-01	   1.8923995e-01	
   4.0907738e-01	   1.8937472e-01	
   4.0964286e-01	   1.8951026e-01	
   4.1020833e-01	   1.8964656e-01	
   4.1077381e-01	   1.8978364e-01	
   4.1133929e-01	   1.8992148e-01	
   4.1190476e-01	   1.9006009e-01	
   4.1247024e-01	   1.9019946e-01	
   4.1303571e-01	   1.9033959e-01	
   4.1360119e-01	   1.9048049e-01	
   4.1416667e-01	   1.9062214e-01	
   4.1473214e-01	   1.9076454e-01	
   4.1529762e-01	   1.9090771e-01	
   4.1586310e-01	   1.9105162e-01	
   4.1642857e-01	   1.9119629e-01	
   4.1699405e-01	   1.9134170e-01	
   4.1755952e-01	   1.9148787e-01	
   4.1812500e-01	   1.9163478e-01	
   4.1869048e-01	   1.9178243e-01	
   4.1925595e-01	   1.9193083e-01	
   4.1982143e-01	   1.9207997e-01	
   4.2038690e-01	   1.9222984e-01	
   4.2095238e-01	   1.9238046e-01	
   4.2151786e-01	   1.9253181e-01	
   4.2208333e-01	   1.9268389e-01	
   4.2264881e-01	   1.9283671e-01	
   4.2321429e-01	   1.9299026e-01	
   4.2377976e-01	   1.9314453e-01	
   4.2434524e-01	   1.9329953e-01	
   4.2491071e-01	   1.9345526e-01	
   4.2547619e-01	   1.9361171e-01	
   4.2604167e-01	   1.9376888e-01	
   4.2660714e-01	   1.9392677e-01	
   4.2717262e-01	   1.9408538e-01	
   4.2773810e-01	   1.9424471e-01	
   4.2830357e-01	   1.9440475e-01	
   4.2886905e-01	   1.9456550e-01	
   4.2943452e-01	   1.9472697e-01	
   4.3000000e-01	   1.9488914e-01	
   4.3056548e-01	   1.9505202e-01	
   4.3113095e-01	   1.9521560e-01	
   4.3169643e-01	   1.9537989e-01	
   4.3226190e-01	   1.9554488e-01	
   4.3282738e-01	   1.9571057e-01	
   4.3339286e-01	   1.9587696e-01	
   4.3395833e-01	   1.9604404e-01	
   4.3452381e-01	   1.9621182e-01	
   4.3508929e-01	   1.9638029e-01	
   4.3565476e-01	   1.9654945e-01	
   4.3622024e-01	   1.9671930e-01	
   4.3678571e-01	   1.9688984e-01	
   4.3735119e-01	   1.9706106e-01	
   4.3791667e-01	   1.9723297e-01	
   4.3848214e-01	   1.9740555e-01	
   4.3904762e-01	   1.9757882e-01	
   4.3961310e-01	   1.9775277e-01	
   4.4017857e-01	   1.9792739e-01	
   4.4074405e-01	   1.9810268e-01	
   4.4130952e-01	   1.9827865e-01	
   4.4187500e-01	   1.9845529e-01	
   4.4244048e-01	   1.9863260e-01	
   4.4300595e-01	   1.9881057e-01	
   4.4357143e-01	   1.9898921e-01	
   4.4413690e-01	   1.9916851e-01	
   4.4470238e-01	   1.9934848e-01	
   4.4526786e-01	   1.9952910e-01	
   4.4583333e-01	   1.9971038e-01	
   4.4639881e-01	   1.9989232e-01	
   4.4696429e-01	   2.0007491e-01	
   4.4752976e-01	   2.0025815e-01	
   4.4809524e-01	   2.0044204e-01	
   4.4866071e-01	   2.0062658e-01	
   4.4922619e-01	   2.0081177e-01	
   4.4979167e-01	   2.0099760e-01	
   4.5035714e-01	   2.0118407e-01	
   4.5092262e-01	   2.0137119e-01	
   4.5148810e-01	   2.0155894e-01	
   4.5205357e-01	   2.0174733e-01	
   4.5261905e-01	   2.0193636e-01	
   4.5318452e-01	   2.0212602e-01	
   4.5375000e-01	   2.0231631e-01	
   4.5431548e-01	   2.0250723e-01	
   4.5488095e-01	   2.0269878e-01	
   4.5544643e-01	   2.0289095e-01	
   4.5601190e-01	   2.0308375e-01	
   4.5657738e-01	   2.0327717e-01	
   4.5714286e-01	   2.0347121e-01	
   4.5770833e-01	   2.0366587e-01	
   4.5827381e-01	   2.0386115e-01	
   4.5883929e-01	   2.0405704e-01	
   4.5940476e-01	   2.0425354e-01	
   4.5997024e-01	   2.0445065e-01	
   4.6053571e-01	   2.0464838e-01	
   4.6110119e-01	   2.0484671e-01	
   4.6166667e-01	   2.0504564e-01	
   4.6223214e-01	   2.0524518e-01	
   4.6279762e-01	   2.0544532e-01	
   4.6336310e-01	   2.0564606e-01	
   4.6392857e-01	   2.0584740e-01	
   4.6449405e-01	   2.0604933e-01	
   4.6505952e-01	   2.0625186e-01	
   4.6562500e-01	   2.0645498e-01	
   4.6619048e-01	   2.0665869e-01	
   4.6675595e-01	   2.0686299e-01	
   4.6732143e-01	   2.0706787e-01	
   4.6788690e-01	   2.0727334e-01	
   4.6845238e-01	   2.0747940e-01	
   4.6901786e-01	   2.0768603e-01	
   4.6958333e-01	   2.0789324e-01	
   4.7014881e-01	   2.0810103e-01	
   4.7071429e-01	   2.0830940e-01	
   4.7127976e-01	   2.0851834e-01	
   4.7184524e-01	   2.0872785e-01	
   4.7241071e-01	   2.0893793e-01	
   4.7297619e-01	   2.0914858e-01	
   4.7354167e-01	   2.0935979e-01	
   4.7410714e-01	   2.0957157e-01	
   4.7467262e-01	   2.0978391e-01	
   4.7523810e-01	   2.0999681e-01	
   4.7580357e-01	   2.1021027e-01	
   4.7636905e-01	   2.1042429e-01	
   4.7693452e-01	   2.1063886e-01	
   4.7750000e-01	   2.1085399e-01	
   4.7806548e-01	   2.1106966e-01	
   4.7863095e-01	   2.1128589e-01	
   4.7919643e-01	   2.1150266e-01	
   4.7976190e-01	   2.1171998e-01	
   4.8032738e-01	   2.1193784e-01	
   4.8089286e-01	   2.1215625e-01	
   4.8145833e-01	   2.1237519e-01	
   4.8202381e-01	   2.1259467e-01	
   4.8258929e-01	   2.1281469e-01	
   4.8315476e-01	   2.1303525e-01	
   4.8372024e-01	   2.1325633e-01	
   4.8428571e-01	   2.1347795e-01	
   4.8485119e-01	   2.1370010e-01	
   4.8541667e-01	   2.1392277e-01	
   4.8598214e-01	   2.1414597e-01	
   4.8654762e-01	   2.1436969e-01	
   4.8711310e-01	   2.1459394e-01	
   4.8767857e-01	   2.1481870e-01	
   4.8824405e-01	   2.1504399e-01	
   4.8880952e-01	   2.1526978e-01	
   4.8937500e-01	   2.1549610e-01	
   4.8994048e-01	   2.1572292e-01	
   4.9050595e-01	   2.1595026e-01	
   4.9107143e-01	   2.1617811e-01	
   4.9163690e-01	   2.1640646e-01	
   4.9220238e-01	   2.1663532e-01	
   4.9276786e-01	   2.1686468e-01	
   4.9333333e-01	   2.1709454e-01	
   4.9389881e-01	   2.1732490e-01	
   4.9446429e-01	   2.1755577e-01	
   4.9502976e-01	   2.1778712e-01	
   4.9559524e-01	   2.1801898e-01	
   4.9616071e-01	   2.1825132e-01	
   4.9672619e-01	   2.1848416e-01	
   4.9729167e-01	   2.1871748e-01	
   4.9785714e-01	   2.1895129e-01	
   4.9842262e-01	   2.1918559e-01	
   4.9898810e-01	   2.1942037e-01	
   4.9955357e-01	   2.1965563e-01	
   5.0011905e-01	   2.1989138e-01	
   5.0068452e-01	   2.2012760e-01	
   5.0125000e-01	   2.2036430e-01	
   5.0181548e-01	   2.2060147e-01	
   5.0238095e-01	   2.2083912e-01	
   5.0294643e-01	   2.2107723e-01	
   5.0351190e-01	   2.2131582e-01	
   5.0407738e-01	   2.2155488e-01	
   5.0464286e-01	   2.2179440e-01	
   5.0520833e-01	   2.2203438e-01	
   5.0577381e-01	   2.2227483e-01	
   5.0633929e-01	   2.2251574e-01	
   5.0690476e-01	   2.2275710e-01	
   5.0747024e-01	   2.2299893e-01	
   5.0803571e-01	   2.2324121e-01	
   5.0860119e-01	   2.2348394e-01	
   5.0916667e-01	   2.2372712e-01	
   5.0973214e-01	   2.2397076e-01	
   5.1029762e-01	   2.2421484e-01	
   5.1086310e-01	   2.2445937e-01	
   5.1142857e-01	   2.2470435e-01	
   5.1199405e-01	   2.2494977e-01	
   5.1255952e-01	   2.2519563e-01	
   5.1312500e-01	   2.2544193e-01	
   5.1369048e-01	   2.2568866e-01	
   5.1425595e-01	   2.2593584e-01	
   5.1482143e-01	   2.2618345e-01	
   5.1538690e-01	   2.2643149e-01	
   5.1595238e-01	   2.2667996e-01	
   5.1651786e-01	   2.2692886e-01	
   5.1708333e-01	   2.2717819e-01	
   5.1764881e-01	   2.2742795e-01	
   5.1821429e-01	   2.2767813e-01	
   5.1877976e-01	   2.2792873e-01	
   5.1934524e-01	   2.2817976e-01	
   5.1991071e-01	   2.2843120e-01	
   5.2047619e-01	   2.2868306e-01	
   5.2104167e-01	   2.2893534e-01	
   5.2160714e-01	   2.2918803e-01	
   5.2217262e-01	   2.2944113e-01	
   5.2273810e-01	   2.2969465e-01	
   5.2330357e-01	   2.2994857e-01	
   5.2386905e-01	   2.3020290e-01	
   5.2443452e-01	   2.3045764e-01	
   5.2500000e-01	   2.3071278e-01	
   5.2556548e-01	   2.3096832e-01	
   5.2613095e-01	   2.3122427e-01	
   5.2669643e-01	   2.3148061e-01	
   5.2726190e-01	   2.3173735e-01	
   5.2782738e-01	   2.3199449e-01	
   5.2839286e-01	   2.3225202e-01	
   5.2895833e-01	   2.3250995e-01	
   5.2952381e-01	   2.3276826e-01	
   5.3008929e-01	   2.3302697e-01	
   5.3065476e-01	   2.3328606e-01	
   5.3122024e-01	   2.3354554e-01	
   5.3178571e-01	   2.3380540e-01	
   5.3235119e-01	   2.3406565e-01	
   5.3291667e-01	   2.3432627e-01	
   5.3348214e-01	   2.3458728e-01	
   5.3404762e-01	   2.3484867e-01	
   5.3461310e-01	   2.3511043e-01	
   5.3517857e-01	   2.3537256e-01	
   5.3574405e-01	   2.3563507e-01	
   5.3630952e-01	   2.3589795e-01	
   5.3687500e-01	   2.3616120e-01	
   5.3744048e-01	   2.3642482e-01	
   5.3800595e-01	   2.3668881e-01	
   5.3857143e-01	   2.3695316e-01	
   5.3913690e-01	   2.3721788e-01	
   5.3970238e-01	   2.3748296e-01	
   5.4026786e-01	   2.3774839e-01	
   5.4083333e-01	   2.3801419e-01	
   5.4139881e-01	   2.3828035e-01	
   5.4196429e-01	   2.3854686e-01	
   5.4252976e-01	   2.3881372e-01	
   5.4309524e-01	   2.3908094e-01	
   5.4366071e-01	   2.3934851e-01	
   5.4422619e-01	   2.3961642e-01	
   5.4479167e-01	   2.3988469e-01	
   5.4535714e-01	   2.4015330e-01	
   5.4592262e-01	   2.4042226e-01	
   5.4648810e-01	   2.4069156e-01	
   5.4705357e-01	   2.4096121e-01	
   5.4761905e-01	   2.4123119e-01	
   5.4818452e-01	   2.4150151e-01	
   5.4875000e-01	   2.4177217e-01	
   5.4931548e-01	   2.4204317e-01	
   5.4988095e-01	   2.4231450e-01	
   5.5044643e-01	   2.4258616e-01	
   5.5101190e-01	   2.4285816e-01	
   5.5157738e-01	   2.4313048e-01	
   5.5214286e-01	   2.4340314e-01	
   5.5270833e-01	   2.4367612e-01	
   5.5327381e-01	   2.4394942e-01	
   5.5383929e-01	   2.4422305e-01	
   5.5440476e-01	   2.4449700e-01	
   5.5497024e-01	   2.4477127e-01	
   5.5553571e-01	   2.4504587e-01	
   5.5610119e-01	   2.4532078e-01	
   5.5666667e-01	   2.4559600e-01	
   5.5723214e-01	   2.4587154e-01	
   5.5779762e-01	   2.4614740e-01	
   5.5836310e-01	   2.4642357e-01	
   5.5892857e-01	   2.4670004e-01	
   5.5949405e-01	   2.4697683e-01	
   5.6005952e-01	   2.4725393e-01	
   5.6062500e-01	   2.4753133e-01	
   5.6119048e-01	   2.4780904e-01	
   5.6175595e-01	   2.4808705e-01	
   5.6232143e-01	   2.4836536e-01	
   5.6288690e-01	   2.4864397e-01	
   5.6345238e-01	   2.4892288e-01	
   5.6401786e-01	   2.4920209e-01	
   5.6458333e-01	   2.4948160e-01	
   5.6514881e-01	   2.4976140e-01	
   5.6571429e-01	   2.5004150e-01	
   5.6627976e-01	   2.5032188e-01	
   5.6684524e-01	   2.5060256e-01	
   5.6741071e-01	   2.5088353e-01	
   5.6797619e-01	   2.5116479e-01	
   5.6854167e-01	   2.5144633e-01	
   5.6910714e-01	   2.5172816e-01	
   5.6967262e-01	   2.5201027e-01	
   5.7023810e-01	   2.5229266e-01	
   5.7080357e-01	   2.5257534e-01	
   5.7136905e-01	   2.5285829e-01	
   5.7193452e-01	   2.5314153e-01	
   5.7250000e-01	   2.5342504e-01	
   5.7306548e-01	   2.5370882e-01	
   5.7363095e-01	   2.5399288e-01	
   5.7419643e-01	   2.5427722e-01	
   5.7476190e-01	   2.5456182e-01	
   5.7532738e-01	   2.5484670e-01	
   5.7589286e-01	   2.5513184e-01	
   5.7645833e-01	   2.5541726e-01	
   5.7702381e-01	   2.5570293e-01	
   5.7758929e-01	   2.5598888e-01	
   5.7815476e-01	   2.5627509e-01	
   5.7872024e-01	   2.5656156e-01	
   5.7928571e-01	   2.5684829e-01	
   5.7985119e-01	   2.5713528e-01	
   5.8041667e-01	   2.5742253e-01	
   5.8098214e-01	   2.5771003e-01	
   5.8154762e-01	   2.5799780e-01	
   5.8211310e-01	   2.5828581e-01	
   5.8267857e-01	   2.5857408e-01	
   5.8324405e-01	   2.5886261e-01	
   5.8380952e-01	   2.5915138e-01	
   5.8437500e-01	   2.5944040e-01	
   5.8494048e-01	   2.5972967e-01	
   5.8550595e-01	   2.6001919e-01	
   5.8607143e-01	   2.6030895e-01	
   5.8663690e-01	   2.6059896e-01	
   5.8720238e-01	   2.6088921e-01	
   5.8776786e-01	   2.6117971e-01	
   5.8833333e-01	   2.6147044e-01	
   5.8889881e-01	   2.6176141e-01	
   5.8946429e-01	   2.6205263e-01	
   5.9002976e-01	   2.6234407e-01	
   5.9059524e-01	   2.6263576e-01	
   5.9116071e-01	   2.6292768e-01	
   5.9172619e-01	   2.6321983e-01	
   5.9229167e-01	   2.6351221e-01	
   5.9285714e-01	   2.6380483e-01	
   5.9342262e-01	   2.6409767e-01	
   5.9398810e-01	   2.6439075e-01	
   5.9455357e-01	   2.6468405e-01	
   5.9511905e-01	   2.6497757e-01	
   5.9568452e-01	   2.6527132e-01	
   5.9625000e-01	   2.6556530e-01	
   5.9681548e-01	   2.6585950e-01	
   5.9738095e-01	   2.6615391e-01	
   5.9794643e-01	   2.6644855e-01	
   5.9851190e-01	   2.6674341e-01	
   5.9907738e-01	   2.6703849e-01	
   5.9964286e-01	   2.6733378e-01	
   6.0020833e-01	   2.6762928e-01	
   6.0077381e-01	   2.6792501e-01	
   6.0133929e-01	   2.6822094e-01	
   6.0190476e-01	   2.6851709e-01	
   6.0247024e-01	   2.6881344e-01	
   6.0303571e-01	   2.6911001e-01	
   6.0360119e-01	   2.6940679e-01	
   6.0416667e-01	   2.6970377e-01	
   6.0473214e-01	   2.7000096e-01	
   6.0529762e-01	   2.7029835e-01	
   6.0586310e-01	   2.7059595e-01	
   6.0642857e-01	   2.7089375e-01	
   6.0699405e-01	   2.7119175e-01	
   6.0755952e-01	   2.7148996e-01	
   6.0812500e-01	   2.7178836e-01	
   6.0869048e-01	   2.7208696e-01	
   6.0925595e-01	   2.7238576e-01	
   6.0982143e-01	   2.7268476e-01	
   6.1038690e-01	   2.7298395e-01	
   6.1095238e-01	   2.7328333e-01	
   6.1151786e-01	   2.7358291e-01	
   6.1208333e-01	   2.7388268e-01	
   6.1264881e-01	   2.7418263e-01	
   6.1321429e-01	   2.7448278e-01	
   6.1377976e-01	   2.7478312e-01	
   6.1434524e-01	   2.7508365e-01	
   6.1491071e-01	   2.7538436e-01	
   6.1547619e-01	   2.7568526e-01	
   6.1604167e-01	   2.7598634e-01	
   6.1660714e-01	   2.7628760e-01	
   6.1717262e-01	   2.7658905e-01	
   6.1773810e-01	   2.7689068e-01	
   6.1830357e-01	   2.7719249e-01	
   6.1886905e-01	   2.7749448e-01	
   6.1943452e-01	   2.7779664e-01	
   6.2000000e-01	   2.7809899e-01	
   6.2056548e-01	   2.7840151e-01	
   6.2113095e-01	   2.7870420e-01	
   6.2169643e-01	   2.7900707e-01	
   6.2226190e-01	   2.7931011e-01	
   6.2282738e-01	   2.7961333e-01	
   6.2339286e-01	   2.7991671e-01	
   6.2395833e-01	   2.8022027e-01	
   6.2452381e-01	   2.8052399e-01	
   6.2508929e-01	   2.8082788e-01	
   6.2565476e-01	   2.8113194e-01	
   6.2622024e-01	   2.8143616e-01	
   6.2678571e-01	   2.8174055e-01	
   6.2735119e-01	   2.8204511e-01	
   6.2791667e-01	   2.8234983e-01	
   6.2848214e-01	   2.8265471e-01	
   6.2904762e-01	   2.8295975e-01	
   6.2961310e-01	   2.8326495e-01	
   6.3017857e-01	   2.8357031e-01	
   6.3074405e-01	   2.8387582e-01	
   6.3130952e-01	   2.8418150e-01	
   6.3187500e-01	   2.8448733e-01	
   6.3244048e-01	   2.8479332e-01	
   6.3300595e-01	   2.8509946e-01	
   6.3357143e-01	   2.8540576e-01	
   6.3413690e-01	   2.8571220e-01	
   6.3470238e-01	   2.8601880e-01	
   6.3526786e-01	   2.8632555e-01	
   6.3583333e-01	   2.8663245e-01	
   6.3639881e-01	   2.8693950e-01	
   6.3696429e-01	   2.8724670e-01	
   6.3752976e-01	   2.8755404e-01	
   6.3809524e-01	   2.8786153e-01	
   6.3866071e-01	   2.8816917e-01	
   6.3922619e-01	   2.8847695e-01	
   6.3979167e-01	   2.8878487e-01	
   6.4035714e-01	   2.8909294e-01	
   6.4092262e-01	   2.8940115e-01	
   6.4148810e-01	   2.8970949e-01	
   6.4205357e-01	   2.9001798e-01	
   6.4261905e-01	   2.9032661e-01	
   6.4318452e-01	   2.9063537e-01	
   6.4375000e-01	   2.9094428e-01	
   6.4431548e-01	   2.9125331e-01	
   6.4488095e-01	   2.9156249e-01	
   6.4544643e-01	   2.9187180e-01	
   6.4601190e-01	   2.9218124e-01	
   6.4657738e-01	   2.9249082e-01	
   6.4714286e-01	   2.9280052e-01	
   6.4770833e-01	   2.9311036e-01	
   6.4827381e-01	   2.9342033e-01	
   6.4883929e-01	   2.9373043e-01	
   6.4940476e-01	   2.9404066e-01	
   6.4997024e-01	   2.9435101e-01	
   6.5053571e-01	   2.9466150e-01	
   6.5110119e-01	   2.9497211e-01	
   6.5166667e-01	   2.9528284e-01	
   6.5223214e-01	   2.9559370e-01	
   6.5279762e-01	   2.9590468e-01	
   6.5336310e-01	   2.9621579e-01	
   6.5392857e-01	   2.9652701e-01	
   6.5449405e-01	   2.9683836e-01	
   6.5505952e-01	   2.9714983e-01	
   6.5562500e-01	   2.9746142e-01	
   6.5619048e-01	   2.9777313e-01	
   6.5675595e-01	   2.9808495e-01	
   6.5732143e-01	   2.9839689e-01	
   6.5788690e-01	   2.9870895e-01	
   6.5845238e-01	   2.9902113e-01	
   6.5901786e-01	   2.9933342e-01	
   6.5958333e-01	   2.9964582e-01	
   6.6014881e-01	   2.9995834e-01	
   6.6071429e-01	   3.0027097e-01	
   6.6127976e-01	   3.0058371e-01	
   6.6184524e-01	   3.0089657e-01	
   6.6241071e-01	   3.0120953e-01	
   6.6297619e-01	   3.0152260e-01	
   6.6354167e-01	   3.0183578e-01	
   6.6410714e-01	   3.0214907e-01	
   6.6467262e-01	   3.0246247e-01	
   6.6523810e-01	   3.0277598e-01	
   6.6580357e-01	   3.0308958e-01	
   6.6636905e-01	   3.0340330e-01	
   6.6693452e-01	   3.0371712e-01	
   6.6750000e-01	   3.0403104e-01	
   6.6806548e-01	   3.0434507e-01	
   6.6863095e-01	   3.0465919e-01	
   6.6919643e-01	   3.0497342e-01	
   6.6976190e-01	   3.0528775e-01	
   6.7032738e-01	   3.0560218e-01	
   6.7089286e-01	   3.0591671e-01	
   6.7145833e-01	   3.0623134e-01	
   6.7202381e-01	   3.0654606e-01	
   6.7258929e-01	   3.0686088e-01	
   6.7315476e-01	   3.0717580e-01	
   6.7372024e-01	   3.0749082e-01	
   6.7428571e-01	   3.0780593e-01	
   6.7485119e-01	   3.0812113e-01	
   6.7541667e-01	   3.0843643e-01	
   6.7598214e-01	   3.0875182e-01	
   6.7654762e-01	   3.0906730e-01	
   6.7711310e-01	   3.0938288e-01	
   6.7767857e-01	   3.0969854e-01	
   6.7824405e-01	   3.1001430e-01	
   6.7880952e-01	   3.1033014e-01	
   6.7937500e-01	   3.1064608e-01	
   6.7994048e-01	   3.1096210e-01	
   6.8050595e-01	   3.1127821e-01	
   6.8107143e-01	   3.1159440e-01	
   6.8163690e-01	   3.1191069e-01	
   6.8220238e-01	   3.1222706e-01	
   6.8276786e-01	   3.1254351e-01	
   6.8333333e-01	   3.1286005e-01	
   6.8389881e-01	   3.1317667e-01	
   6.8446429e-01	   3.1349338e-01	
   6.8502976e-01	   3.1381016e-01	
   6.8559524e-01	   3.1412703e-01	
   6.8616071e-01	   3.1444398e-01	
   6.8672619e-01	   3.1476101e-01	
   6.8729167e-01	   3.1507812e-01	
   6.8785714e-01	   3.1539531e-01	
   6.8842262e-01	   3.1571258e-01	
   6.8898810e-01	   3.1602993e-01	
   6.8955357e-01	   3.1634735e-01	
   6.9011905e-01	   3.1666485e-01	
   6.9068452e-01	   3.1698243e-01	
   6.9125000e-01	   3.1730008e-01	
   6.9181548e-01	   3.1761781e-01	
   6.9238095e-01	   3.1793561e-01	
   6.9294643e-01	   3.1825349e-01	
   6.9351190e-01	   3.1857144e-01	
   6.9407738e-01	   3.1888946e-01	
   6.9464286e-01	   3.1920755e-01	
   6.9520833e-01	   3.1952572e-01	
   6.9577381e-01	   3.1984395e-01	
   6.9633929e-01	   3.2016226e-01	
   6.9690476e-01	   3.2048063e-01	
   6.9747024e-01	   3.2079908e-01	
   6.9803571e-01	   3.2111759e-01	
   6.9860119e-01	   3.2143617e-01	
   6.9916667e-01	   3.2175482e-01	
   6.9973214e-01	   3.2207354e-01	
   7.0029762e-01	   3.2239232e-01	
   7.0086310e-01	   3.2271117e-01	
   7.0142857e-01	   3.2303008e-01	
   7.0199405e-01	   3.2334906e-01	
   7.0255952e-01	   3.2366810e-01	
   7.0312500e-01	   3.2398721e-01	
   7.0369048e-01	   3.2430637e-01	
   7.0425595e-01	   3.2462560e-01	
   7.0482143e-01	   3.2494490e-01	
   7.0538690e-01	   3.2526425e-01	
   7.0595238e-01	   3.2558366e-01	
   7.0651786e-01	   3.2590314e-01	
   7.0708333e-01	   3.2622267e-01	
   7.0764881e-01	   3.2654227e-01	
   7.0821429e-01	   3.2686192e-01	
   7.0877976e-01	   3.2718163e-01	
   7.0934524e-01	   3.2750140e-01	
   7.0991071e-01	   3.2782123e-01	
   7.1047619e-01	   3.2814111e-01	
   7.1104167e-01	   3.2846105e-01	
   7.1160714e-01	   3.2878104e-01	
   7.1217262e-01	   3.2910109e-01	
   7.1273810e-01	   3.2942119e-01	
   7.1330357e-01	   3.2974135e-01	
   7.1386905e-01	   3.3006156e-01	
   7.1443452e-01	   3.3038183e-01	
   7.1500000e-01	   3.3070214e-01	
   7.1556548e-01	   3.3102251e-01	
   7.1613095e-01	   3.3134293e-01	
   7.1669643e-01	   3.3166341e-01	
   7.1726190e-01	   3.3198393e-01	
   7.1782738e-01	   3.3230450e-01	
   7.1839286e-01	   3.3262512e-01	
   7.1895833e-01	   3.3294580e-01	
   7.1952381e-01	   3.3326652e-01	
   7.2008929e-01	   3.3358729e-01	
   7.2065476e-01	   3.3390810e-01	
   7.2122024e-01	   3.3422897e-01	
   7.2178571e-01	   3.3454988e-01	
   7.2235119e-01	   3.3487083e-01	
   7.2291667e-01	   3.3519184e-01	
   7.2348214e-01	   3.3551289e-01	
   7.2404762e-01	   3.3583398e-01	
   7.2461310e-01	   3.3615512e-01	
   7.2517857e-01	   3.3647630e-01	
   7.2574405e-01	   3.3679753e-01	
   7.2630952e-01	   3.3711880e-01	
   7.2687500e-01	   3.3744011e-01	
   7.2744048e-01	   3.3776147e-01	
   7.2800595e-01	   3.3808286e-01	
   7.2857143e-01	   3.3840430e-01	
   7.2913690e-01	   3.3872578e-01	
   7.2970238e-01	   3.3904730e-01	
   7.3026786e-01	   3.3936886e-01	
   7.3083333e-01	   3.3969046e-01	
   7.3139881e-01	   3.4001210e-01	
   7.3196429e-01	   3.4033378e-01	
   7.3252976e-01	   3.4065550e-01	
   7.3309524e-01	   3.4097725e-01	
   7.3366071e-01	   3.4129905e-01	
   7.3422619e-01	   3.4162088e-01	
   7.3479167e-01	   3.4194274e-01	
   7.3535714e-01	   3.4226465e-01	
   7.3592262e-01	   3.4258659e-01	
   7.3648810e-01	   3.4290856e-01	
   7.3705357e-01	   3.4323057e-01	
   7.3761905e-01	   3.4355262e-01	
   7.3818452e-01	   3.4387470e-01	
   7.3875000e-01	   3.4419681e-01	
   7.3931548e-01	   3.4451896e-01	
   7.3988095e-01	   3.4484114e-01	
   7.4044643e-01	   3.4516335e-01	
   7.4101190e-01	   3.4548560e-01	
   7.4157738e-01	   3.4580788e-01	
   7.4214286e-01	   3.4613019e-01	
   7.4270833e-01	   3.4645253e-01	
   7.4327381e-01	   3.4677490e-01	
   7.4383929e-01	   3.4709730e-01	
   7.4440476e-01	   3.4741973e-01	
   7.4497024e-01	   3.4774220e-01	
   7.4553571e-01	   3.4806469e-01	
   7.4610119e-01	   3.4838721e-01	
   7.4666667e-01	   3.4870976e-01	
   7.4723214e-01	   3.4903234e-01	
   7.4779762e-01	   3.4935495e-01	
   7.4836310e-01	   3.4967758e-01	
   7.4892857e-01	   3.5000024e-01	
   7.4949405e-01	   3.5032293e-01	
   7.5005952e-01	   3.5064564e-01	
   7.5062500e-01	   3.5096838e-01	
   7.5119048e-01	   3.5129115e-01	
   7.5175595e-01	   3.5161394e-01	
   7.5232143e-01	   3.5193676e-01	
   7.5288690e-01	   3.5225960e-01	
   7.5345238e-01	   3.5258247e-01	
   7.5401786e-01	   3.5290536e-01	
   7.5458333e-01	   3.5322828e-01	
   7.5514881e-01	   3.5355121e-01	
   7.5571429e-01	   3.5387418e-01	
   7.5627976e-01	   3.5419716e-01	
   7.5684524e-01	   3.5452017e-01	
   7.5741071e-01	   3.5484320e-01	
   7.5797619e-01	   3.5516625e-01	
   7.5854167e-01	   3.5548932e-01	
   7.5910714e-01	   3.5581241e-01	
   7.5967262e-01	   3.5613552e-01	
   7.6023810e-01	   3.5645866e-01	
   7.6080357e-01	   3.5678181e-01	
   7.6136905e-01	   3.5710499e-01	
   7.6193452e-01	   3.5742818e-01	
   7.6250000e-01	   3.5775140e-01	
   7.6306548e-01	   3.5807463e-01	
   7.6363095e-01	   3.5839788e-01	
   7.6419643e-01	   3.5872115e-01	
   7.6476190e-01	   3.5904444e-01	
   7.6532738e-01	   3.5936774e-01	
   7.6589286e-01	   3.5969106e-01	
   7.6645833e-01	   3.6001440e-01	
   7.6702381e-01	   3.6033776e-01	
   7.6758929e-01	   3.6066113e-01	
   7.6815476e-01	   3.6098452e-01	
   7.6872024e-01	   3.6130793e-01	
   7.6928571e-01	   3.6163135e-01	
   7.6985119e-01	   3.6195478e-01	
   7.7041667e-01	   3.6227823e-01	
   7.7098214e-01	   3.6260170e-01	
   7.7154762e-01	   3.6292518e-01	
   7.7211310e-01	   3.6324868e-01	
   7.7267857e-01	   3.6357218e-01	
   7.7324405e-01	   3.6389571e-01	
   7.7380952e-01	   3.6421924e-01	
   7.7437500e-01	   3.6454279e-01	
   7.7494048e-01	   3.6486635e-01	
   7.7550595e-01	   3.6518992e-01	
   7.7607143e-01	   3.6551351e-01	
   7.7663690e-01	   3.6583711e-01	
   7.7720238e-01	   3.6616072e-01	
   7.7776786e-01	   3.6648434e-01	
   7.7833333e-01	   3.6680797e-01	
   7.7889881e-01	   3.6713162e-01	
   7.7946429e-01	   3.6745527e-01	
   7.8002976e-01	   3.6777893e-01	
   7.8059524e-01	   3.6810261e-01	
   7.8116071e-01	   3.6842629e-01	
   7.8172619e-01	   3.6874999e-01	
   7.8229167e-01	   3.6907369e-01	
   7.8285714e-01	   3.6939740e-01	
   7.8342262e-01	   3.6972113e-01	
   7.8398810e-01	   3.7004486e-01	
   7.8455357e-01	   3.7036859e-01	
   7.8511905e-01	   3.7069234e-01	
   7.8568452e-01	   3.7101610e-01	
   7.8625000e-01	   3.7133986e-01	
   7.8681548e-01	   3.7166363e-01	
   7.8738095e-01	   3.7198740e-01	
   7.8794643e-01	   3.7231119e-01	
   7.8851190e-01	   3.7263498e-01	
   7.8907738e-01	   3.7295877e-01	
   7.8964286e-01	   3.7328258e-01	
   7.9020833e-01	   3.7360639e-01	
   7.9077381e-01	   3.7393020e-01	
   7.9133929e-01	   3.7425402e-01	
   7.9190476e-01	   3.7457785e-01	
   7.9247024e-01	   3.7490168e-01	
   7.9303571e-01	   3.7522551e-01	
   7.9360119e-01	   3.7554935e-01	
   7.9416667e-01	   3.7587320e-01	
   7.9473214e-01	   3.7619705e-01	
   7.9529762e-01	   3.7652090e-01	
   7.9586310e-01	   3.7684476e-01	
   7.9642857e-01	   3.7716862e-01	
   7.9699405e-01	   3.7749248e-01	
   7.9755952e-01	   3.7781634e-01	
   7.9812500e-01	   3.7814021e-01	
   7.9869048e-01	   3.7846409e-01	
   7.9925595e-01	   3.7878796e-01	
   7.9982143e-01	   3.7911184e-01	
   8.0038690e-01	   3.7943571e-01	
   8.0095238e-01	   3.7975960e-01	
   8.0151786e-01	   3.8008348e-01	
   8.0208333e-01	   3.8040736e-01	
   8.0264881e-01	   3.8073125e-01	
   8.0321429e-01	   3.8105513e-01	
   8.0377976e-01	   3.8137902e-01	
   8.0434524e-01	   3.8170290e-01	
   8.0491071e-01	   3.8202679e-01	
   8.0547619e-01	   3.8235068e-01	
   8.0604167e-01	   3.8267457e-01	
   8.0660714e-01	   3.8299845e-01	
   8.0717262e-01	   3.8332234e-01	
   8.0773810e-01	   3.8364623e-01	
   8.0830357e-01	   3.8397011e-01	
   8.0886905e-01	   3.8429400e-01	
   8.0943452e-01	   3.8461788e-01	
   8.1000000e-01	   3.8494177e-01	
   8.1056548e-01	   3.8526565e-01	
   8.1113095e-01	   3.8558953e-01	
   8.1169643e-01	   3.8591340e-01	
   8.1226190e-01	   3.8623728e-01	
   8.1282738e-01	   3.8656115e-01	
   8.1339286e-01	   3.8688502e-01	
   8.1395833e-01	   3.8720889e-01	
   8.1452381e-01	   3.8753276e-01	
   8.1508929e-01	   3.8785662e-01	
   8.1565476e-01	   3.8818048e-01	
   8.1622024e-01	   3.8850434e-01	
   8.1678571e-01	   3.8882819e-01	
   8.1735119e-01	   3.8915204e-01	
   8.1791667e-01	   3.8947589e-01	
   8.1848214e-01	   3.8979973e-01	
   8.1904762e-01	   3.9012356e-01	
   8.1961310e-01	   3.9044740e-01	
   8.2017857e-01	   3.9077123e-01	
   8.2074405e-01	   3.9109505e-01	
   8.2130952e-01	   3.9141887e-01	
   8.2187500e-01	   3.9174269e-01	
   8.2244048e-01	   3.9206650e-01	
   8.2300595e-01	   3.9239030e-01	
   8.2357143e-01	   3.9271410e-01	
   8.2413690e-01	   3.9303789e-01	
   8.2470238e-01	   3.9336168e-01	
   8.2526786e-01	   3.9368546e-01	
   8.2583333e-01	   3.9400924e-01	
   8.2639881e-01	   3.9433301e-01	
   8.2696429e-01	   3.9465677e-01	
   8.2752976e-01	   3.9498053e-01	
   8.2809524e-01	   3.9530428e-01	
   8.2866071e-01	   3.9562802e-01	
   8.2922619e-01	   3.9595176e-01	
   8.2979167e-01	   3.9627549e-01	
   8.3035714e-01	   3.9659921e-01	
   8.3092262e-01	   3.9692293e-01	
   8.3148810e-01	   3.9724663e-01	
   8.3205357e-01	   3.9757033e-01	
   8.3261905e-01	   3.9789403e-01	
   8.3318452e-01	   3.9821771e-01	
   8.3375000e-01	   3.9854139e-01	
   8.3431548e-01	   3.9886505e-01	
   8.3488095e-01	   3.9918871e-01	
   8.3544643e-01	   3.9951237e-01	
   8.3601190e-01	   3.9983601e-01	
   8.3657738e-01	   4.0015964e-01	
   8.3714286e-01	   4.0048327e-01	
   8.3770833e-01	   4.0080688e-01	
   8.3827381e-01	   4.0113049e-01	
   8.3883929e-01	   4.0145409e-01	
   8.3940476e-01	   4.0177768e-01	
   8.3997024e-01	   4.0210126e-01	
   8.4053571e-01	   4.0242483e-01	
   8.4110119e-01	   4.0274839e-01	
   8.4166667e-01	   4.0307194e-01	
   8.4223214e-01	   4.0339548e-01	
   8.4279762e-01	   4.0371901e-01	
   8.4336310e-01	   4.0404253e-01	
   8.4392857e-01	   4.0436604e-01	
   8.4449405e-01	   4.0468953e-01	
   8.4505952e-01	   4.0501302e-01	
   8.4562500e-01	   4.0533650e-01	
   8.4619048e-01	   4.0565997e-01	
   8.4675595e-01	   4.0598342e-01	
   8.4732143e-01	   4.0630687e-01	
   8.4788690e-01	   4.0663030e-01	
   8.4845238e-01	   4.0695372e-01	
   8.4901786e-01	   4.0727713e-01	
   8.4958333e-01	   4.0760053e-01	
   8.5014881e-01	   4.0792392e-01	
   8.5071429e-01	   4.0824729e-01	
   8.5127976e-01	   4.0857066e-01	
   8.5184524e-01	   4.0889401e-01	
   8.5241071e-01	   4.0921735e-01	
   8.5297619e-01	   4.0954068e-01	
   8.5354167e-01	   4.0986399e-01	
   8.5410714e-01	   4.1018730e-01	
   8.5467262e-01	   4.1051059e-01	
   8.5523810e-01	   4.1083387e-01	
   8.5580357e-01	   4.1115713e-01	
   8.5636905e-01	   4.1148038e-01	
   8.5693452e-01	   4.1180362e-01	
   8.5750000e-01	   4.1212685e-01	
   8.5806548e-01	   4.1245006e-01	
   8.5863095e-01	   4.1277326e-01	
   8.5919643e-01	   4.1309645e-01	
   8.5976190e-01	   4.1341962e-01	
   8.6032738e-01	   4.1374278e-01	
   8.6089286e-01	   4.1406593e-01	
   8.6145833e-01	   4.1438906e-01	
   8.6202381e-01	   4.1471218e-01	
   8.6258929e-01	   4.1503529e-01	
   8.6315476e-01	   4.1535838e-01	
   8.6372024e-01	   4.1568146e-01	
   8.6428571e-01	   4.1600452e-01	
   8.6485119e-01	   4.1632757e-01	
   8.6541667e-01	   4.1665060e-01	
   8.6598214e-01	   4.1697363e-01	
   8.6654762e-01	   4.1729663e-01	
   8.6711310e-01	   4.1761962e-01	
   8.6767857e-01	   4.1794260e-01	
   8.6824405e-01	   4.1826556e-01	
   8.6880952e-01	   4.1858851e-01	
   8.6937500e-01	   4.1891144e-01	
   8.6994048e-01	   4.1923436e-01	
   8.7050595e-01	   4.1955726e-01	
   8.7107143e-01	   4.1988015e-01	
   8.7163690e-01	   4.2020302e-01	
   8.7220238e-01	   4.2052587e-01	
   8.7276786e-01	   4.2084872e-01	
   8.7333333e-01	   4.2117154e-01	
   8.7389881e-01	   4.2149435e-01	
   8.7446429e-01	   4.2181714e-01	
   8.7502976e-01	   4.2213992e-01	
   8.7559524e-01	   4.2246269e-01	
   8.7616071e-01	   4.2278543e-01	
   8.7672619e-01	   4.2310816e-01	
   8.7729167e-01	   4.2343088e-01	
   8.7785714e-01	   4.2375358e-01	
   8.7842262e-01	   4.2407626e-01	
   8.7898810e-01	   4.2439893e-01	
   8.7955357e-01	   4.2472158e-01	
   8.8011905e-01	   4.2504421e-01	
   8.8068452e-01	   4.2536683e-01	
   8.8125000e-01	   4.2568943e-01	
   8.8181548e-01	   4.2601201e-01	
   8.8238095e-01	   4.2633458e-01	
   8.8294643e-01	   4.2665713e-01	
   8.8351190e-01	   4.2697967e-01	
   8.8407738e-01	   4.2730218e-01	
   8.8464286e-01	   4.2762468e-01	
   8.8520833e-01	   4.2794717e-01	
   8.8577381e-01	   4.2826963e-01	
   8.8633929e-01	   4.2859208e-01	
   8.8690476e-01	   4.2891452e-01	
   8.8747024e-01	   4.2923693e-01	
   8.8803571e-01	   4.2955933e-01	
   8.8860119e-01	   4.2988171e-01	
   8.8916667e-01	   4.3020407e-01	
   8.8973214e-01	   4.3052642e-01	
   8.9029762e-01	   4.3084874e-01	
   8.9086310e-01	   4.3117105e-01	
   8.9142857e-01	   4.3149335e-01	
   8.9199405e-01	   4.3181562e-01	
   8.9255952e-01	   4.3213788e-01	
   8.9312500e-01	   4.3246012e-01	
   8.9369048e-01	   4.3278234e-01	
   8.9425595e-01	   4.3310454e-01	
   8.9482143e-01	   4.3342673e-01	
   8.9538690e-01	   4.3374890e-01	
   8.9595238e-01	   4.3407105e-01	
   8.9651786e-01	   4.3439318e-01	
   8.9708333e-01	   4.3471529e-01	
   8.9764881e-01	   4.3503738e-01	
   8.9821429e-01	   4.3535946e-01	
   8.9877976e-01	   4.3568152e-01	
   8.9934524e-01	   4.3600356e-01	
   8.9991071e-01	   4.3632558e-01	
   9.0047619e-01	   4.3664758e-01	
   9.0104167e-01	   4.3696957e-01	
   9.0160714e-01	   4.3729153e-01	
   9.0217262e-01	   4.3761348e-01	
   9.0273810e-01	   4.3793541e-01	
   9.0330357e-01	   4.3825732e-01	
   9.0386905e-01	   4.3857921e-01	
   9.0443452e-01	   4.3890108e-01	
   9.0500000e-01	   4.3922293e-01	
   9.0556548e-01	   4.3954476e-01	
   9.0613095e-01	   4.3986658e-01	
   9.0669643e-01	   4.4018837e-01	
   9.0726190e-01	   4.4051015e-01	
   9.0782738e-01	   4.4083191e-01	
   9.0839286e-01	   4.4115365e-01	
   9.0895833e-01	   4.4147537e-01	
   9.0952381e-01	   4.4179707e-01	
   9.1008929e-01	   4.4211875e-01	
   9.1065476e-01	   4.4244041e-01	
   9.1122024e-01	   4.4276205e-01	
   9.1178571e-01	   4.4308367e-01	
   9.1235119e-01	   4.4340528e-01	
   9.1291667e-01	   4.4372686e-01	
   9.1348214e-01	   4.4404843e-01	
   9.1404762e-01	   4.4436997e-01	
   9.1461310e-01	   4.4469150e-01	
   9.1517857e-01	   4.4501300e-01	
   9.1574405e-01	   4.4533449e-01	
   9.1630952e-01	   4.4565595e-01	
   9.1687500e-01	   4.4597740e-01	
   9.1744048e-01	   4.4629883e-01	
   9.1800595e-01	   4.4662023e-01	
   9.1857143e-01	   4.4694162e-01	
   9.1913690e-01	   4.4726299e-01	
   9.1970238e-01	   4.4758434e-01	
   9.2026786e-01	   4.4790566e-01	
   9.2083333e-01	   4.4822697e-01	
   9.2139881e-01	   4.4854826e-01	
   9.2196429e-01	   4.4886952e-01	
   9.2252976e-01	   4.4919077e-01	
   9.2309524e-01	   4.4951200e-01	
   9.2366071e-01	   4.4983321e-01	
   9.2422619e-01	   4.5015439e-01	
   9.2479167e-01	   4.5047556e-01	
   9.2535714e-01	   4.5079671e-01	
   9.2592262e-01	   4.5111783e-01	
   9.2648810e-01	   4.5143894e-01	
   9.2705357e-01	   4.5176003e-01	
   9.2761905e-01	   4.5208109e-01	
   9.2818452e-01	   4.5240214e-01	
   9.2875000e-01	   4.5272316e-01	
   9.2931548e-01	   4.5304416e-01	
   9.2988095e-01	   4.5336515e-01	
   9.3044643e-01	   4.5368611e-01	
   9.3101190e-01	   4.5400706e-01	
   9.3157738e-01	   4.5432798e-01	
   9.3214286e-01	   4.5464888e-01	
   9.3270833e-01	   4.5496976e-01	
   9.3327381e-01	   4.5529062e-01	
   9.3383929e-01	   4.5561146e-01	
   9.3440476e-01	   4.5593228e-01	
   9.3497024e-01	   4.5625308e-01	
   9.3553571e-01	   4.5657386e-01	
   9.3610119e-01	   4.5689462e-01	
   9.3666667e-01	   4.5721535e-01	
   9.3723214e-01	   4.5753607e-01	
   9.3779762e-01	   4.5785676e-01	
   9.3836310e-01	   4.5817744e-01	
   9.3892857e-01	   4.5849809e-01	
   9.3949405e-01	   4.5881873e-01	
   9.4005952e-01	   4.5913934e-01	
   9.4062500e-01	   4.5945993e-01	
   9.4119048e-01	   4.5978050e-01	
   9.4175595e-01	   4.6010105e-01	
   9.4232143e-01	   4.6042158e-01	
   9.4288690e-01	   4.6074209e-01	
   9.4345238e-01	   4.6106257e-01	
   9.4401786e-01	   4.6138304e-01	
   9.4458333e-01	   4.6170348e-01	
   9.4514881e-01	   4.6202391e-01	
   9.4571429e-01	   4.6234431e-01	
   9.4627976e-01	   4.6266469e-01	
   9.4684524e-01	   4.6298505e-01	
   9.4741071e-01	   4.6330539e-01	
   9.4797619e-01	   4.6362571e-01	
   9.4854167e-01	   4.6394601e-01	
   9.4910714e-01	   4.6426629e-01	
   9.4967262e-01	   4.6458654e-01	
   9.5023810e-01	   4.6490678e-01	
   9.5080357e-01	   4.6522699e-01	
   9.5136905e-01	   4.6554718e-01	
   9.5193452e-01	   4.6586735e-01	
   9.5250000e-01	   4.6618750e-01	
   9.5306548e-01	   4.6650763e-01	
   9.5363095e-01	   4.6682774e-01	
   9.5419643e-01	   4.6714782e-01	
   9.5476190e-01	   4.6746789e-01	
   9.5532738e-01	   4.6778793e-01	
   9.5589286e-01	   4.6810795e-01	
   9.5645833e-01	   4.6842796e-01	
   9.5702381e-01	   4.6874794e-01	
   9.5758929e-01	   4.6906789e-01	
   9.5815476e-01	   4.6938783e-01	
   9.5872024e-01	   4.6970775e-01	
   9.5928571e-01	   4.7002764e-01	
   9.5985119e-01	   4.7034752e-01	
   9.6041667e-01	   4.7066737e-01	
   9.6098214e-01	   4.7098720e-01	
   9.6154762e-01	   4.7130701e-01	
   9.6211310e-01	   4.7162680e-01	
   9.6267857e-01	   4.7194656e-01	
   9.6324405e-01	   4.7226631e-01	
   9.6380952e-01	   4.7258603e-01	
   9.6437500e-01	   4.7290574e-01	
   9.6494048e-01	   4.7322542e-01	
   9.6550595e-01	   4.7354508e-01	
   9.6607143e-01	   4.7386472e-01	
   9.6663690e-01	   4.7418433e-01	
   9.6720238e-01	   4.7450393e-01	
   9.6776786e-01	   4.7482350e-01	
   9.6833333e-01	   4.7514306e-01	
   9.6889881e-01	   4.7546259e-01	
   9.6946429e-01	   4.7578210e-01	
   9.7002976e-01	   4.7610159e-01	
   9.7059524e-01	   4.7642105e-01	
   9.7116071e-01	   4.7674050e-01	
   9.7172619e-01	   4.7705992e-01	
   9.7229167e-01	   4.7737933e-01	
   9.7285714e-01	   4.7769871e-01	
   9.7342262e-01	   4.7801807e-01	
   9.7398810e-01	   4.7833741e-01	
   9.7455357e-01	   4.7865673e-01	
   9.7511905e-01	   4.7897602e-01	
   9.7568452e-01	   4.7929530e-01	
   9.7625000e-01	   4.7961455e-01	
   9.7681548e-01	   4.7993378e-01	
   9.7738095e-01	   4.8025299e-01	
   9.7794643e-01	   4.8057218e-01	
   9.7851190e-01	   4.8089135e-01	
   9.7907738e-01	   4.8121049e-01	
   9.7964286e-01	   4.8152962e-01	
   9.8020833e-01	   4.8184872e-01	
   9.8077381e-01	   4.8216780e-01	
   9.8133929e-01	   4.8248686e-01	
   9.8190476e-01	   4.8280590e-01	
   9.8247024e-01	   4.8312492e-01	
   9.8303571e-01	   4.8344391e-01	
   9.8360119e-01	   4.8376289e-01	
   9.8416667e-01	   4.8408184e-01	
   9.8473214e-01	   4.8440077e-01	
   9.8529762e-01	   4.8471968e-01	
   9.8586310e-01	   4.8503857e-01	
   9.8642857e-01	   4.8535744e-01	
   9.8699405e-01	   4.8567628e-01	
   9.8755952e-01	   4.8599511e-01	
   9.8812500e-01	   4.8631391e-01	
   9.8869048e-01	   4.8663269e-01	
   9.8925595e-01	   4.8695145e-01	
   9.8982143e-01	   4.8727019e-01	
   9.9038690e-01	   4.8758890e-01	
   9.9095238e-01	   4.8790760e-01	
   9.9151786e-01	   4.8822627e-01	
   9.9208333e-01	   4.8854493e-01	
   9.9264881e-01	   4.8886356e-01	
   9.9321429e-01	   4.8918217e-01	
   9.9377976e-01	   4.8950076e-01	
   9.9434524e-01	   4.8981932e-01	
   9.9491071e-01	   4.9013787e-01	
   9.9547619e-01	   4.9045639e-01	
   9.9604167e-01	   4.9077490e-01	
   9.9660714e-01	   4.9109338e-01	
   9.9717262e-01	   4.9141184e-01	
   9.9773810e-01	   4.9173028e-01	
   9.9830357e-01	   4.9204870e-01	
   9.9886905e-01	   4.9236709e-01	
   9.9943452e-01	   4.9268547e-01	
   1.0000000e+00	   4.9300382e-01	


==> sigma_data_trun.txt <==
   2.5000000e-01	   2.5000000e-01	
   2.5062500e-01	   2.5000083e-01	
   2.5125000e-01	   2.5000331e-01	
   2.5187500e-01	   2.5000746e-01	
   2.5250000e-01	   2.5001326e-01	
   2.5312500e-01	   2.5002074e-01	
   2.5375000e-01	   2.5002988e-01	
   2.5437500e-01	   2.5004069e-01	
   2.5500000e-01	   2.5005318e-01	
   2.5562500e-01	   2.5006734e-01	
   2.5625000e-01	   2.5008318e-01	
   2.5687500e-01	   2.5010070e-01	
   2.5750000e-01	   2.5011991e-01	
   2.5812500e-01	   2.5014080e-01	
   2.5875000e-01	   2.5016338e-01	
   2.5937500e-01	   2.5018766e-01	
   2.6000000e-01	   2.5021362e-01	
   2.6062500e-01	   2.5024128e-01	
   2.6125000e-01	   2.5027064e-01	
   2.6187500e-01	   2.5030169e-01	
   2.6250000e-01	   2.5033445e-01	
   2.6312500e-01	   2.5036891e-01	
   2.6375000e-01	   2.5040508e-01	
   2.6437500e-01	   2.5044296e-01	
   2.6500000e-01	   2.5048254e-01	
   2.6562500e-01	   2.5052384e-01	
   2.6625000e-01	   2.5056684e-01	
   2.6687500e-01	   2.5061157e-01	
   2.6750000e-01	   2.5065801e-01	
   2.6812500e-01	   2.5070617e-01	
   2.6875000e-01	   2.5075604e-01	
   2.6937500e-01	   2.5080764e-01	
   2.7000000e-01	   2.5086096e-01	
   2.7062500e-01	   2.5091601e-01	
   2.7125000e-01	   2.5097278e-01	
   2.7187500e-01	   2.5103128e-01	
   2.7250000e-01	   2.5109151e-01	
   2.7312500e-01	   2.5115347e-01	
   2.7375000e-01	   2.5121716e-01	
   2.7437500e-01	   2.5128258e-01	
   2.7500000e-01	   2.5134974e-01	
   2.7562500e-01	   2.5141863e-01	
   2.7625000e-01	   2.5148925e-01	
   2.7687500e-01	   2.5156162e-01	
   2.7750000e-01	   2.5163572e-01	
   2.7812500e-01	   2.5171156e-01	
   2.7875000e-01	   2.5178914e-01	
   2.7937500e-01	   2.5186846e-01	
   2.8000000e-01	   2.5194953e-01	
   2.8062500e-01	   2.5203233e-01	
   2.8125000e-01	   2.5211688e-01	
   2.8187500e-01	   2.5220317e-01	
   2.8250000e-01	   2.5229121e-01	
   2.8312500e-01	   2.5238100e-01	
   2.8375000e-01	   2.5247253e-01	
   2.8437500e-01	   2.5256580e-01	
   2.8500000e-01	   2.5266083e-01	
   2.8562500e-01	   2.5275760e-01	
   2.8625000e-01	   2.5285612e-01	
   2.8687500e-01	   2.5295639e-01	
   2.8750000e-01	   2.5305840e-01	
   2.8812500e-01	   2.5316217e-01	
   2.8875000e-01	   2.5326768e-01	
   2.8937500e-01	   2.5337495e-01	
   2.9000000e-01	   2.5348397e-01	
   2.9062500e-01	   2.5359473e-01	
   2.9125000e-01	   2.5370725e-01	
   2.9187500e-01	   2.5382152e-01	
   2.9250000e-01	   2.5393753e-01	
   2.9312500e-01	   2.5405530e-01	
   2.9375000e-01	   2.5417482e-01	
   2.9437500e-01	   2.5429609e-01	
   2.9500000e-01	   2.5441911e-01	
   2.9562500e-01	   2.5454388e-01	
   2.9625000e-01	   2.5467040e-01	
   2.9687500e-01	   2.5479867e-01	
   2.9750000e-01	   2.5492869e-01	
   2.9812500e-01	   2.5506046e-01	
   2.9875000e-01	   2.5519398e-01	
   2.9937500e-01	   2.5532925e-01	
   3.0000000e-01	   2.5546626e-01	
   3.0062500e-01	   2.5560503e-01	
   3.0125000e-01	   2.5574554e-01	
   3.0187500e-01	   2.5588780e-01	
   3.0250000e-01	   2.5603180e-01	
   3.0312500e-01	   2.5617756e-01	
   3.0375000e-01	   2.5632505e-01	
   3.0437500e-01	   2.5647430e-01	
   3.0500000e-01	   2.5662528e-01	
   3.0562500e-01	   2.5677801e-01	
   3.0625000e-01	   2.5693248e-01	
   3.0687500e-01	   2.5708870e-01	
   3.0750000e-01	   2.5724666e-01	
   3.0812500e-01	   2.5740635e-01	
   3.0875000e-01	   2.5756779e-01	
   3.0937500e-01	   2.5773096e-01	
   3.1000000e-01	   2.5789587e-01	
   3.1062500e-01	   2.5806252e-01	
   3.1125000e-01	   2.5823091e-01	
   3.1187500e-01	   2.5840103e-01	
   3.1250000e-01	   2.5857288e-01	
   3.1312500e-01	   2.5874647e-01	
   3.1375000e-01	   2.5892178e-01	
   3.1437500e-01	   2.5909883e-01	
   3.1500000e-01	   2.5927761e-01	
   3.1562500e-01	   2.5945811e-01	
   3.1625000e-01	   2.5964034e-01	
   3.1687500e-01	   2.5982430e-01	
   3.1750000e-01	   2.6000998e-01	
   3.1812500e-01	   2.6019738e-01	
   3.1875000e-01	   2.6038650e-01	
   3.1937500e-01	   2.6057735e-01	
   3.2000000e-01	   2.6076991e-01	
   3.2062500e-01	   2.6096419e-01	
   3.2125000e-01	   2.6116019e-01	
   3.2187500e-01	   2.6135789e-01	
   3.2250000e-01	   2.6155731e-01	
   3.2312500e-01	   2.6175845e-01	
   3.2375000e-01	   2.6196129e-01	
   3.2437500e-01	   2.6216584e-01	
   3.2500000e-01	   2.6237209e-01	
   3.2562500e-01	   2.6258005e-01	
   3.2625000e-01	   2.6278971e-01	
   3.2687500e-01	   2.6300107e-01	
   3.2750000e-01	   2.6321413e-01	
   3.2812500e-01	   2.6342889e-01	
   3.2875000e-01	   2.6364534e-01	
   3.2937500e-01	   2.6386349e-01	
   3.3000000e-01	   2.6408333e-01	
   3.3062500e-01	   2.6430485e-01	
   3.3125000e-01	   2.6452807e-01	
   3.3187500e-01	   2.6475297e-01	
   3.3250000e-01	   2.6497955e-01	
   3.3312500e-01	   2.6520781e-01	
   3.3375000e-01	   2.6543776e-01	
   3.3437500e-01	   2.6566938e-01	
   3.3500000e-01	   2.6590268e-01	
   3.3562500e-01	   2.6613765e-01	
   3.3625000e-01	   2.6637429e-01	
   3.3687500e-01	   2.6661260e-01	
   3.3750000e-01	   2.6685258e-01	
   3.3812500e-01	   2.6709422e-01	
   3.3875000e-01	   2.6733752e-01	
   3.3937500e-01	   2.6758248e-01	
   3.4000000e-01	   2.6782910e-01	
   3.4062500e-01	   2.6807738e-01	
   3.4125000e-01	   2.6832730e-01	
   3.4187500e-01	   2.6857888e-01	
   3.4250000e-01	   2.6883211e-01	
   3.4312500e-01	   2.6908698e-01	
   3.4375000e-01	   2.6934349e-01	
   3.4437500e-01	   2.6960165e-01	
   3.4500000e-01	   2.6986144e-01	
   3.4562500e-01	   2.7012287e-01	
   3.4625000e-01	   2.7038593e-01	
   3.4687500e-01	   2.7065062e-01	
   3.4750000e-01	   2.7091694e-01	
   3.4812500e-01	   2.7118489e-01	
   3.4875000e-01	   2.7145446e-01	
   3.4937500e-01	   2.7172564e-01	
   3.5000000e-01	   2.7199845e-01	
   3.5062500e-01	   2.7227287e-01	
   3.5125000e-01	   2.7254890e-01	
   3.5187500e-01	   2.7282654e-01	
   3.5250000e-01	   2.7310579e-01	
   3.5312500e-01	   2.7338664e-01	
   3.5375000e-01	   2.7366909e-01	
   3.5437500e-01	   2.7395314e-01	
   3.5500000e-01	   2.7423878e-01	
   3.5562500e-01	   2.7452602e-01	
   3.5625000e-01	   2.7481484e-01	
   3.5687500e-01	   2.7510525e-01	
   3.5750000e-01	   2.7539725e-01	
   3.5812500e-01	   2.7569082e-01	
   3.5875000e-01	   2.7598598e-01	
   3.5937500e-01	   2.7628271e-01	
   3.6000000e-01	   2.7658101e-01	
   3.6062500e-01	   2.7688087e-01	
   3.6125000e-01	   2.7718231e-01	
   3.6187500e-01	   2.7748530e-01	
   3.6250000e-01	   2.7778986e-01	
   3.6312500e-01	   2.7809597e-01	
   3.6375000e-01	   2.7840364e-01	
   3.6437500e-01	   2.7871285e-01	
   3.6500000e-01	   2.7902362e-01	
   3.6562500e-01	   2.7933592e-01	
   3.6625000e-01	   2.7964977e-01	
   3.6687500e-01	   2.7996515e-01	
   3.6750000e-01	   2.8028207e-01	
   3.6812500e-01	   2.8060052e-01	
   3.6875000e-01	   2.8092050e-01	
   3.6937500e-01	   2.8124200e-01	
   3.7000000e-01	   2.8156503e-01	
   3.7062500e-01	   2.8188957e-01	
   3.7125000e-01	   2.8221563e-01	
   3.7187500e-01	   2.8254320e-01	
   3.7250000e-01	   2.8287227e-01	
   3.7312500e-01	   2.8320285e-01	
   3.7375000e-01	   2.8353494e-01	
   3.7437500e-01	   2.8386852e-01	
   3.7500000e-01	   2.8420359e-01	
   3.7562500e-01	   2.8454016e-01	
   3.7625000e-01	   2.8487821e-01	
   3.7687500e-01	   2.8521775e-01	
   3.7750000e-01	   2.8555877e-01	
   3.7812500e-01	   2.8590127e-01	
   3.7875000e-01	   2.8624524e-01	
   3.7937500e-01	   2.8659068e-01	
   3.8000000e-01	   2.8693759e-01	
   3.8062500e-01	   2.8728596e-01	
   3.8125000e-01	   2.8763579e-01	
   3.8187500e-01	   2.8798708e-01	
   3.8250000e-01	   2.8833983e-01	
   3.8312500e-01	   2.8869402e-01	
   3.8375000e-01	   2.8904965e-01	
   3.8437500e-01	   2.8940673e-01	
   3.8500000e-01	   2.8976525e-01	
   3.8562500e-01	   2.9012521e-01	
   3.8625000e-01	   2.9048659e-01	
   3.8687500e-01	   2.9084940e-01	
   3.8750000e-01	   2.9121364e-01	
   3.8812500e-01	   2.9157930e-01	
   3.8875000e-01	   2.9194637e-01	
   3.8937500e-01	   2.9231486e-01	
   3.9000000e-01	   2.9268476e-01	
   3.9062500e-01	   2.9305606e-01	
   3.9125000e-01	   2.9342877e-01	
   3.9187500e-01	   2.9380287e-01	
   3.9250000e-01	   2.9417837e-01	
   3.9312500e-01	   2.9455526e-01	
   3.9375000e-01	   2.9493354e-01	
   3.9437500e-01	   2.9531320e-01	
   3.9500000e-01	   2.9569424e-01	
   3.9562500e-01	   2.9607666e-01	
   3.9625000e-01	   2.9646045e-01	
   3.9687500e-01	   2.9684560e-01	
   3.9750000e-01	   2.9723213e-01	
   3.9812500e-01	   2.9762001e-01	
   3.9875000e-01	   2.9800925e-01	
   3.9937500e-01	   2.9839984e-01	
   4.0000000e-01	   2.9879179e-01	
   4.0062500e-01	   2.9918508e-01	
   4.0125000e-01	   2.9957971e-01	
   4.0187500e-01	   2.9997568e-01	
   4.0250000e-01	   3.0037298e-01	
   4.0312500e-01	   3.0077162e-01	
   4.0375000e-01	   3.0117158e-01	
   4.0437500e-01	   3.0157286e-01	
   4.0500000e-01	   3.0197546e-01	
   4.0562500e-01	   3.0237938e-01	
   4.0625000e-01	   3.0278460e-01	
   4.0687500e-01	   3.0319114e-01	
   4.0750000e-01	   3.0359898e-01	
   4.0812500e-01	   3.0400811e-01	
   4.0875000e-01	   3.0441855e-01	
   4.0937500e-01	   3.0483027e-01	
   4.1000000e-01	   3.0524328e-01	
   4.1062500e-01	   3.0565758e-01	
   4.1125000e-01	   3.0607315e-01	
   4.1187500e-01	   3.0649000e-01	
   4.1250000e-01	   3.0690812e-01	
   4.1312500e-01	   3.0732751e-01	
   4.1375000e-01	   3.0774817e-01	
   4.1437500e-01	   3.0817008e-01	
   4.1500000e-01	   3.0859325e-01	
   4.1562500e-01	   3.0901767e-01	
   4.1625000e-01	   3.0944335e-01	
   4.1687500e-01	   3.0987026e-01	
   4.1750000e-01	   3.1029841e-01	
   4.1812500e-01	   3.1072780e-01	
   4.1875000e-01	   3.1115843e-01	
   4.1937500e-01	   3.1159028e-01	
   4.2000000e-01	   3.1202335e-01	
   4.2062500e-01	   3.1245765e-01	
   4.2125000e-01	   3.1289316e-01	
   4.2187500e-01	   3.1332989e-01	
   4.2250000e-01	   3.1376782e-01	
   4.2312500e-01	   3.1420695e-01	
   4.2375000e-01	   3.1464729e-01	
   4.2437500e-01	   3.1508882e-01	
   4.2500000e-01	   3.1553155e-01	
   4.2562500e-01	   3.1597546e-01	
   4.2625000e-01	   3.1642056e-01	
   4.2687500e-01	   3.1686684e-01	
   4.2750000e-01	   3.1731429e-01	
   4.2812500e-01	   3.1776292e-01	
   4.2875000e-01	   3.1821271e-01	
   4.2937500e-01	   3.1866367e-01	
   4.3000000e-01	   3.1911579e-01	
   4.3062500e-01	   3.1956907e-01	
   4.3125000e-01	   3.2002349e-01	
   4.3187500e-01	   3.2047907e-01	
   4.3250000e-01	   3.2093579e-01	
   4.3312500e-01	   3.2139365e-01	
   4.3375000e-01	   3.2185264e-01	
   4.3437500e-01	   3.2231277e-01	
   4.3500000e-01	   3.2277402e-01	
   4.3562500e-01	   3.2323640e-01	
   4.3625000e-01	   3.2369990e-01	
   4.3687500e-01	   3.2416451e-01	
   4.3750000e-01	   3.2463024e-01	
   4.3812500e-01	   3.2509707e-01	
   4.3875000e-01	   3.2556501e-01	
   4.3937500e-01	   3.2603405e-01	
   4.4000000e-01	   3.2650418e-01	
   4.4062500e-01	   3.2697540e-01	
   4.4125000e-01	   3.2744772e-01	
   4.4187500e-01	   3.2792111e-01	
   4.4250000e-01	   3.2839559e-01	
   4.4312500e-01	   3.2887114e-01	
   4.4375000e-01	   3.2934776e-01	
   4.4437500e-01	   3.2982545e-01	
   4.4500000e-01	   3.3030421e-01	
   4.4562500e-01	   3.3078402e-01	
   4.4625000e-01	   3.3126489e-01	
   4.4687500e-01	   3.3174681e-01	
   4.4750000e-01	   3.3222978e-01	
   4.4812500e-01	   3.3271379e-01	
   4.4875000e-01	   3.3319884e-01	
   4.4937500e-01	   3.3368492e-01	
   4.5000000e-01	   3.3417204e-01	
   4.5062500e-01	   3.3466019e-01	
   4.5125000e-01	   3.3514936e-01	
   4.5187500e-01	   3.3563954e-01	
   4.5250000e-01	   3.3613075e-01	
   4.5312500e-01	   3.3662296e-01	
   4.5375000e-01	   3.3711619e-01	
   4.5437500e-01	   3.3761041e-01	
   4.5500000e-01	   3.3810564e-01	
   4.5562500e-01	   3.3860186e-01	
   4.5625000e-01	   3.3909907e-01	
   4.5687500e-01	   3.3959727e-01	
   4.5750000e-01	   3.4009646e-01	
   4.5812500e-01	   3.4059662e-01	
   4.5875000e-01	   3.4109776e-01	
   4.5937500e-01	   3.4159987e-01	
   4.6000000e-01	   3.4210295e-01	
   4.6062500e-01	   3.4260700e-01	
   4.6125000e-01	   3.4311200e-01	
   4.6187500e-01	   3.4361796e-01	
   4.6250000e-01	   3.4412487e-01	
   4.6312500e-01	   3.4463273e-01	
   4.6375000e-01	   3.4514153e-01	
   4.6437500e-01	   3.4565128e-01	
   4.6500000e-01	   3.4616196e-01	
   4.6562500e-01	   3.4667357e-01	
   4.6625000e-01	   3.4718611e-01	
   4.6687500e-01	   3.4769958e-01	
   4.6750000e-01	   3.4821397e-01	
   4.6812500e-01	   3.4872927e-01	
   4.6875000e-01	   3.4924549e-01	
   4.6937500e-01	   3.4976261e-01	
   4.7000000e-01	   3.5028064e-01	
   4.7062500e-01	   3.5079957e-01	
   4.7125000e-01	   3.5131940e-01	
   4.7187500e-01	   3.5184013e-01	
   4.7250000e-01	   3.5236174e-01	
   4.7312500e-01	   3.5288424e-01	
   4.7375000e-01	   3.5340762e-01	
   4.7437500e-01	   3.5393188e-01	
   4.7500000e-01	   3.5445701e-01	
   4.7562500e-01	   3.5498301e-01	
   4.7625000e-01	   3.5550988e-01	
   4.7687500e-01	   3.5603761e-01	
   4.7750000e-01	   3.5656621e-01	
   4.7812500e-01	   3.5709565e-01	
   4.7875000e-01	   3.5762595e-01	
   4.7937500e-01	   3.5815710e-01	
   4.8000000e-01	   3.5868909e-01	
   4.8062500e-01	   3.5922192e-01	
   4.8125000e-01	   3.5975558e-01	
   4.8187500e-01	   3.6029008e-01	
   4.8250000e-01	   3.6082541e-01	
   4.8312500e-01	   3.6136156e-01	
   4.8375000e-01	   3.6189853e-01	
   4.8437500e-01	   3.6243632e-01	
   4.8500000e-01	   3.6297493e-01	
   4.8562500e-01	   3.6351434e-01	
   4.8625000e-01	   3.6405456e-01	
   4.8687500e-01	   3.6459558e-01	
   4.8750000e-01	   3.6513740e-01	
   4.8812500e-01	   3.6568002e-01	
   4.8875000e-01	   3.6622343e-01	
   4.8937500e-01	   3.6676762e-01	
   4.9000000e-01	   3.6731260e-01	
   4.9062500e-01	   3.6785836e-01	
   4.9125000e-01	   3.6840489e-01	
   4.9187500e-01	   3.6895220e-01	
   4.9250000e-01	   3.6950028e-01	
   4.9312500e-01	   3.7004912e-01	
   4.9375000e-01	   3.7059873e-01	
   4.9437500e-01	   3.7114909e-01	
   4.9500000e-01	   3.7170021e-01	
   4.9562500e-01	   3.7225208e-01	
   4.9625000e-01	   3.7280470e-01	
   4.9687500e-01	   3.7335806e-01	
   4.9750000e-01	   3.7391216e-01	
   4.9812500e-01	   3.7446699e-01	
   4.9875000e-01	   3.7502256e-01	
   4.9937500e-01	   3.7557886e-01	
   5.0000000e-01	   3.7613589e-01	
   5.0062500e-01	   3.7669364e-01	
   5.0125000e-01	   3.7725210e-01	
   5.0187500e-01	   3.7781129e-01	
   5.0250000e-01	   3.7837118e-01	
   5.0312500e-01	   3.7893178e-01	
   5.0375000e-01	   3.7949309e-01	
   5.0437500e-01	   3.8005509e-01	
   5.0500000e-01	   3.8061780e-01	
   5.0562500e-01	   3.8118120e-01	
   5.0625000e-01	   3.8174529e-01	
   5.0687500e-01	   3.8231006e-01	
   5.0750000e-01	   3.8287552e-01	
   5.0812500e-01	   3.8344166e-01	
   5.0875000e-01	   3.8400848e-01	
   5.0937500e-01	   3.8457597e-01	
   5.1000000e-01	   3.8514413e-01	
   5.1062500e-01	   3.8571296e-01	
   5.1125000e-01	   3.8628245e-01	
   5.1187500e-01	   3.8685260e-01	
   5.1250000e-01	   3.8742340e-01	
   5.1312500e-01	   3.8799486e-01	
   5.1375000e-01	   3.8856697e-01	
   5.1437500e-01	   3.8913972e-01	
   5.1500000e-01	   3.8971311e-01	
   5.1562500e-01	   3.9028715e-01	
   5.1625000e-01	   3.9086182e-01	
   5.1687500e-01	   3.9143712e-01	
   5.1750000e-01	   3.9201305e-01	
   5.1812500e-01	   3.9258961e-01	
   5.1875000e-01	   3.9316679e-01	
   5.1937500e-01	   3.9374459e-01	
   5.2000000e-01	   3.9432301e-01	
   5.2062500e-01	   3.9490204e-01	
   5.2125000e-01	   3.9548167e-01	
   5.2187500e-01	   3.9606192e-01	
   5.2250000e-01	   3.9664276e-01	
   5.2312500e-01	   3.9722421e-01	
   5.2375000e-01	   3.9780625e-01	
   5.2437500e-01	   3.9838888e-01	
   5.2500000e-01	   3.9897211e-01	
   5.2562500e-01	   3.9955592e-01	
   5.2625000e-01	   4.0014031e-01	
   5.2687500e-01	   4.0072529e-01	
   5.2750000e-01	   4.0131084e-01	
   5.2812500e-01	   4.0189697e-01	
   5.2875000e-01	   4.0248366e-01	
   5.2937500e-01	   4.0307092e-01	
   5.3000000e-01	   4.0365875e-01	
   5.3062500e-01	   4.0424714e-01	
   5.3125000e-01	   4.0483609e-01	
   5.3187500e-01	   4.0542559e-01	
   5.3250000e-01	   4.0601564e-01	
   5.3312500e-01	   4.0660624e-01	
   5.3375000e-01	   4.0719739e-01	
   5.3437500e-01	   4.0778908e-01	
   5.3500000e-01	   4.0838131e-01	
   5.3562500e-01	   4.0897407e-01	
   5.3625000e-01	   4.0956737e-01	
   5.3687500e-01	   4.1016120e-01	
   5.3750000e-01	   4.1075555e-01	

